Robust Resource-Aware Self-triggered Model Predictive Control

The wide adoption of wireless devices in the Internet of Things requires controllers that are able to operate with limited resources, such as battery life. Operating these devices robustly in an uncertain environment, while managing available resources, increases the difficultly of controller design. This paper proposes a robust self-triggered model predictive control approach to optimize a control objective while managing resource consumption. In particular, a novel zero-order-hold aperiodic discrete-time feedback control law is developed to ensure robust constraint satisfaction for continuous-time linear systems.

==> data/closed_loop/004/1.dat <==
t r max min y dt rmax rmin dtmin dtmax ref
0 1 1 -1 0 0.449134043791914 1 0 0.1 1.5 1
0.449134043791914 0.959307235033531 1 -1 0.505615253778387 0.55225545001405 1 0 0.1 1.5 1
1.00138949380596 1 1 -1 0.990368610353785 0.14944545983968 1 0 0.1 1.5 1
1.15083495364564 0.719556367871744 1 -1 0.972364530923338 0.690595286647792 1 0 0.1 1.5 1
1.84143024029344 0.872032597189977 1 -1 0.983131748874138 0.101891225475749 1 0 0.1 1.5 1
1.94332146576918 0.553545577570577 1 -1 0.980989601290072 0.855658939277871 1 0 0.1 1.5 1
2.79898040504706 0.838072728992873 1 -1 0.966609222424105 0.100782112021764 1 0 0.1 1.5 1
2.89976251706882 0.518698418610284 1 -1 0.968028067025761 0.65271633630872 1 0 0.1 1.5 1
3.55247885337754 0.64087148765726 1 -1 0.989521480481529 0.32185618612167 1 0 0.1 1.5 1
3.87433503949921 0.498356436554597 1 -1 0.988032687663704 0.601064306746339 1 0 0.1 1.5 1
4.47539934624555 0.579207881951668 1 -1 0.988525886888518 0.192141634452267 1 0 0.1 1.5 1
4.66754098069782 0.332921189513482 1 -1 0.985801231229671 0.706185227413395 1 0 0.1 1.5 1
5.37372620811121 0.497869371444198 1 -1 0.987741451795303 0.278042948187736 1 0 0.1 1.5 1
5.65176915629895 0.320303729994387 1 -1 0.988779681568948 0.681838527488173 1 0 0.1 1.5 1
6.33360768378712 0.465774551984926 1 -1 0.992236651223316 0.314283866281199 1 0 0.1 1.5 1
6.64789155006832 0.317201645009885 1 -1 0.98922451380787 0.724981292981036 1 0 0.1 1.5 1
7.37287284304936 0.497186679394714 1 -1 0.987103334516841 0.281507395590094 1 0 0.1 1.5 1
7.65438023863945 0.32239259586679 1 -1 0.988180447663149 0.720127824767507 1 0 0.1 1.5 1
8.37450806340696 0.498494855680795 1 -1 0.981238054823264 0.468727649087361 1 0 0.1 1.5 1
8.84323571249432 0.473476974950684 1 -1 0.354555591589003 0.624511562511737 1 0 0.1 1.5 -0.2
9.46774727500606 0.573086224960074 1 -1 -0.24421750964037 0.154139681942377 1 0 0.1 1.5 -0.2
9.62188695694843 0.296397970513975 1 -1 -0.198441590118197 1.39313260508074 1 0 0.1 1.5 -0.2
11.0150195620292 1 1 -1 -0.202182901356315 0.954833759533583 1 0 0.1 1.5 -0.2
11.9698533215628 1 1 -1 -0.204344027587369 0.242094252848041 1 0 0.1 1.5 -0.2
12.2119475744108 0.793675402278433 1 -1 -0.204524251222995 1.20206051034457 1 0 0.1 1.5 -0.2
13.4140080847554 1 1 -1 -0.214019568464805 0.115537681143909 1 0 0.1 1.5 -0.2
13.5295457658993 0.692430144915127 1 -1 -0.208152112691642 0.168713362129113 1 0 0.1 1.5 -0.2
13.6982591280284 0.427400834618417 1 -1 -0.197799672749227 1.3899303035649 1 0 0.1 1.5 -0.2
15.0881894315933 1 1 -1 -0.197370353967918 0.278948680985181 1 0 0.1 1.5 -0.2
15.3671381125785 0.823158944788145 1 -1 -0.196924789290558 0.903222733696646 1 0 0.1 1.5 -0.2
16.2703608462751 1 1 -1 -0.207243080243115 0.497298911692756 1 0 0.1 1.5 -0.2
16.7676597579679 0.997839129354206 1 -1 0.407389395978592 0.617357986948505 1 0 0.1 1.5 1
17.3850177449164 1 1 -1 0.98892205274066 0.169792965217027 1 0 0.1 1.5 1
17.5548107101334 0.735834372173621 1 -1 0.959109521743202 0.769813677535108 1 0 0.1 1.5 1
18.3246243876685 0.951685314201708 1 -1 0.967819785398355 0.101806909184656 1 0 0.1 1.5 1
18.4264312968532 0.633130841549434 1 -1 0.970557761054142 0.552490115290372 1 0 0.1 1.5 1
18.9789214121435 0.675122933781732 1 -1 0.987052054572456 0.230208887537916 1 0 0.1 1.5 1
19.2091302996814 0.459290043812064 1 -1 0.983201180402768 0.650107963492015 1 0 0.1 1.5 1
19.8592382631735 0.579376414605677 1 -1 0.979787589127209 0.11030360685071 1 0 0.1 1.5 1
19.9695418700242 0.267619300086245 1 -1 0.978844370723841 0.717947144890697 1 0 0.1 1.5 1
20.6874890149149 0.441977015998803 1 -1 0.98722059592732 0.207039137150019 1 0 0.1 1.5 1
20.8945281520649 0.207608325718819 1 -1 0.985589516773349 0.789513791222557 1 0 0.1 1.5 1
21.6840419432874 0.439219358696863 1 -1 0.986769332254939 0.270034204648908 1 0 0.1 1.5 1
21.9540761479364 0.255246722415991 1 -1 0.986986927784651 0.71848927789862 1 0 0.1 1.5 1
22.672565425835 0.430038144734886 1 -1 0.984380208903854 0.71848927789862 1 0 0.1 1.5 1


==> data/closed_loop/004/10.dat <==
t r max min y dt rmax rmin dtmin dtmax ref
0 1 1 -1 0 0.449134043791914 1 0 0.1 1.5 1
0.449134043791914 0.959307235033531 1 -1 0.50509655076875 0.546597269459103 1 0 0.1 1.5 1
0.995731313251017 0.996585050600813 1 -1 0.989672265925726 0.143671861100334 1 0 0.1 1.5 1
1.13940317435135 0.71152253948108 1 -1 0.973267471768205 0.760753671391508 1 0 0.1 1.5 1
1.90015684574286 0.920125476594287 1 -1 0.976807056379249 0.104757778635035 1 0 0.1 1.5 1
2.00491462437789 0.603931699502315 1 -1 0.975692304999509 0.87747792248457 1 0 0.1 1.5 1
2.88239254686246 0.905914037489971 1 -1 0.970740253462694 0.113116677756861 1 0 0.1 1.5 1
2.99550922461932 0.59640737969546 1 -1 0.970336521374556 0.715730173518362 1 0 0.1 1.5 1
3.71123939813769 0.768991518510149 1 -1 0.96866977061423 0.10330030987774 1 0 0.1 1.5 1
3.81453970801543 0.451631766412341 1 -1 0.969192024371865 0.707937956818363 1 0 0.1 1.5 1
4.52247766483379 0.617982131867031 1 -1 0.973005792091859 0.102279323785514 1 0 0.1 1.5 1
4.6247569886193 0.299805590895442 1 -1 0.97073427425592 0.797357780499333 1 0 0.1 1.5 1
5.42211476911864 0.537691815294908 1 -1 0.986702959068885 0.234021622727922 1 0 0.1 1.5 1
5.65613639184656 0.324909113477245 1 -1 0.982557066397553 0.793141115837451 1 0 0.1 1.5 1
6.44927750768401 0.559422006147206 1 -1 0.982866705327313 0.515762175833577 1 0 0.1 1.5 1
6.96503968351758 0.572031746814068 1 -1 0.987663972080225 0.743111242213025 1 0 0.1 1.5 1
7.70815092573061 0.766520740584488 1 -1 0.97570890253304 0.254963154510696 1 0 0.1 1.5 1
7.96311408024131 0.570491264193045 1 -1 0.978912934854249 0.538551885914404 1 0 0.1 1.5 1
8.50166596615571 0.601332772924567 1 -1 0.354986833085397 0.620701011045098 1 0 0.1 1.5 -0.2
9.12236697720081 0.697893581760646 1 -1 -0.241778302675443 0.148474093206437 1 0 0.1 1.5 -0.2
9.27084107040724 0.416672856325795 1 -1 -0.198636460104848 1.39980313926859 1 0 0.1 1.5 -0.2
10.6706442096758 1 1 -1 -0.200775469134979 1.39748030268872 1 0 0.1 1.5 -0.2
12.0681245123646 1 1 -1 -0.208955152743148 0.133040101808586 1 0 0.1 1.5 -0.2
12.2011646141731 0.706432081446869 1 -1 -0.208230615716934 1.37441795401249 1 0 0.1 1.5 -0.2
13.5755825681856 1 1 -1 -0.200299087136173 1.39737685414812 1 0 0.1 1.5 -0.2
14.9729594223338 1 1 -1 -0.221904062175338 0.104465529704383 1 0 0.1 1.5 -0.2
15.0774249520381 0.683572423763506 1 -1 -0.21095855962967 0.115225132547872 1 0 0.1 1.5 -0.2
15.192650084586 0.375752529801805 1 -1 -0.19766960885057 1.40411350002157 1 0 0.1 1.5 -0.2
16.5967635846076 1 1 -1 -0.192999290536977 0.489234124159129 1 0 0.1 1.5 -0.2
17.0859977087667 0.991387299327302 1 -1 0.40775908749461 0.272822913380566 1 0 0.1 1.5 1
17.3588206221473 0.809645630031754 1 -1 0.889498185471081 0.133452552976586 1 0 0.1 1.5 1
17.4922731751239 0.516407672413022 1 -1 0.989987489060223 0.36166560757713 1 0 0.1 1.5 1
17.853938782701 0.405740158474727 1 -1 0.98975795102346 0.118086149198383 1 0 0.1 1.5 1
17.9720249318994 0.100209077833434 1 -1 0.974794057198813 0.864931891848247 1 0 0.1 1.5 1
18.8369568237476 0.392154591312031 1 -1 0.980614465931948 0.209409244078465 1 0 0.1 1.5 1
19.0463660678261 0.159681986574802 1 -1 0.981871476401772 0.720974074487376 1 0 0.1 1.5 1
19.7673401423135 0.336461246164704 1 -1 0.986349050297806 0.200983328196489 1 0 0.1 1.5 1
19.96832347051 0.0972479087218953 1 -1 0.983070403335806 0.796085564700515 1 0 0.1 1.5 1
20.7644090352105 0.334116360482308 1 -1 0.98197049382281 0.192761264559536 1 0 0.1 1.5 1
20.95717029977 0.0883253721299386 1 -1 0.982567197400072 0.786099944813046 1 0 0.1 1.5 1
21.7432702445831 0.317205327980374 1 -1 0.982065416430352 0.32377147818903 1 0 0.1 1.5 1
22.0670417227721 0.176222510531598 1 -1 0.986056296522087 0.32377147818903 1 0 0.1 1.5 1


==> data/closed_loop/004/2.dat <==
t r max min y dt rmax rmin dtmin dtmax ref
0 1 1 -1 0 0.449134043791914 1 0 0.1 1.5 1
0.449134043791914 0.959307235033531 1 -1 0.504449340093922 0.560014944602872 1 0 0.1 1.5 1
1.00914898839479 1 1 -1 0.989466606471192 0.100734659486156 1 0 0.1 1.5 1
1.10988364788094 0.680587727588925 1 -1 0.962733950593084 0.31974150511083 1 0 0.1 1.5 1
1.42962515299177 0.536380931677588 1 -1 0.9850632210819 0.734140279424048 1 0 0.1 1.5 1
2.16376543241582 0.723693155216827 1 -1 0.975049489915599 0.134751115814105 1 0 0.1 1.5 1
2.29851654822992 0.431494047868111 1 -1 0.976298146744143 0.722202313074102 1 0 0.1 1.5 1
3.02071886130403 0.609255898327392 1 -1 0.97635905673329 0.103206946882738 1 0 0.1 1.5 1
3.12392580818676 0.291821455833582 1 -1 0.975130843700412 0.715450665924041 1 0 0.1 1.5 1
3.8393764741108 0.464181988572815 1 -1 0.981408584077176 0.134456862398727 1 0 0.1 1.5 1
3.97383333650953 0.171747478491797 1 -1 0.980335630116294 0.823381995749079 1 0 0.1 1.5 1
4.79721533225861 0.43045307509106 1 -1 0.976104579819232 0.145268013705431 1 0 0.1 1.5 1
4.94248334596404 0.146667486055404 1 -1 0.977514673324588 0.736183008611818 1 0 0.1 1.5 1
5.67866635457586 0.335613892944859 1 -1 0.978134472767662 0.115288227346628 1 0 0.1 1.5 1
5.79395458192249 0.0278444748221618 1 -1 0.976100078654542 0.858256841850512 1 0 0.1 1.5 1
6.652211423773 0.314449948302571 1 -1 0.970982617425817 0.192972003438996 1 0 0.1 1.5 1
6.845183427212 0.0688275510537681 1 -1 0.973366520724536 0.816260444351113 1 0 0.1 1.5 1
7.66144387156311 0.321835906534658 1 -1 0.985749845045242 0.323772804469788 1 0 0.1 1.5 1
7.9852166760329 0.180854150110488 1 -1 0.986094611169393 0.533034700177796 1 0 0.1 1.5 1
8.51825137621069 0.207281910252725 1 -1 0.355406147289213 0.62782458784303 1 0 0.1 1.5 -0.2
9.14607596405372 0.309541580527149 1 -1 -0.243718590387003 0.149331917320307 1 0 0.1 1.5 -0.2
9.29540788137403 0.0290071143833942 1 -1 -0.198104582890118 1.41377198417339 1 0 0.1 1.5 -0.2
10.7091798655474 0.760024701722105 1 -1 -0.185328315825737 0.112587082216217 1 0 0.1 1.5 -0.2
10.8217669477636 0.450094367495079 1 -1 -0.191071936400071 0.17089400801015 1 0 0.1 1.5 -0.2
10.9926609557738 0.186809573903199 1 -1 -0.202025543457381 1.41031050160783 1 0 0.1 1.5 -0.2
12.4029714573816 0.915057975189464 1 -1 -0.214363670255223 0.116337545249758 1 0 0.1 1.5 -0.2
12.5193090026314 0.608128011389271 1 -1 -0.20798932399635 0.165977996938741 1 0 0.1 1.5 -0.2
12.6852869995701 0.340910408940265 1 -1 -0.198165552150106 1.42380131689035 1 0 0.1 1.5 -0.2
14.1090883164605 1 1 -1 -0.177406899434556 0.103887524848711 1 0 0.1 1.5 -0.2
14.2129758413092 0.683110019878969 1 -1 -0.188302482902649 0.116348525215226 1 0 0.1 1.5 -0.2
14.3293243665244 0.37618884005115 1 -1 -0.202321937833066 1.433440199909 1 0 0.1 1.5 -0.2
15.7627645664334 1 1 -1 -0.208773007839156 0.496549618894033 1 0 0.1 1.5 -0.2
16.2593141853274 0.997239695115226 1 -1 0.400555254329937 0.601769518124229 1 0 0.1 1.5 1
16.8610837034517 1 1 -1 0.985636978557901 0.162480938296749 1 0 0.1 1.5 1
17.0235646417484 0.729984750637398 1 -1 0.966413866335737 0.561503147368054 1 0 0.1 1.5 1
17.5850677891165 0.77918726853184 1 -1 0.985698100004426 0.114161842708924 1 0 0.1 1.5 1
17.6992296318254 0.47051674269898 1 -1 0.982306909280002 0.745014850439219 1 0 0.1 1.5 1
18.4442444822646 0.666528623050355 1 -1 0.979590769606967 0.194277966707961 1 0 0.1 1.5 1
18.6385224489726 0.421950996416723 1 -1 0.983052890220981 0.608451695523829 1 0 0.1 1.5 1
19.2469741444964 0.508712352835785 1 -1 0.984199516465704 0.14491733615187 1 0 0.1 1.5 1
19.3918914806483 0.224646221757281 1 -1 0.981405659159742 0.731684259752672 1 0 0.1 1.5 1
20.1235757404009 0.409993629559419 1 -1 0.986290917228892 0.227482053170167 1 0 0.1 1.5 1
20.3510577935711 0.191979272095553 1 -1 0.984842529640116 0.764893191892067 1 0 0.1 1.5 1
21.1159509854632 0.403893825609206 1 -1 0.979873616498957 0.155558294441498 1 0 0.1 1.5 1
21.2715092799047 0.128340461162404 1 -1 0.980596211938133 0.855976766537079 1 0 0.1 1.5 1
22.1274860464418 0.413121874392067 1 -1 0.974536746359264 0.855976766537079 1 0 0.1 1.5 1


==> data/closed_loop/004/3.dat <==
t r max min y dt rmax rmin dtmin dtmax ref
0 1 1 -1 0 0.449134043791914 1 0 0.1 1.5 1
0.449134043791914 0.959307235033531 1 -1 0.50654493677342 0.170490714890345 1 0 0.1 1.5 1
0.619624758682259 0.695699806945807 1 -1 0.818046098935126 0.18100388937143 1 0 0.1 1.5 1
0.800628648053689 0.440502918442951 1 -1 0.989912463047559 0.343013466374217 1 0 0.1 1.5 1
1.14364211442791 0.314913691542325 1 -1 0.991047287119483 0.234473684091113 1 0 0.1 1.5 1
1.37811579851902 0.102492638815215 1 -1 0.958749296212961 0.946439141430109 1 0 0.1 1.5 1
2.32455493994913 0.459643951959302 1 -1 0.965232038773542 0.179986413135387 1 0 0.1 1.5 1
2.50454135308451 0.203633082467611 1 -1 0.966137849897854 0.861837408927017 1 0 0.1 1.5 1
3.36637876201153 0.493103009609225 1 -1 0.961239532521681 0.233013160835473 1 0 0.1 1.5 1
3.599391922847 0.279513538277604 1 -1 0.961057942203916 0.762828285677416 1 0 0.1 1.5 1
4.36222020852442 0.489776166819537 1 -1 0.980414497586281 0.134604743704152 1 0 0.1 1.5 1
4.49682495222857 0.197459961782858 1 -1 0.979680083724467 0.727088721839079 1 0 0.1 1.5 1
5.22391367406765 0.379130939254122 1 -1 0.986498384371804 0.289029973674412 1 0 0.1 1.5 1
5.51294364774206 0.210354918193652 1 -1 0.987259572048863 0.704798172565873 1 0 0.1 1.5 1
6.21774182030794 0.37419345624635 1 -1 0.984195174387452 0.254297899751499 1 0 0.1 1.5 1
6.47203972005944 0.17763177604755 1 -1 0.984277447357103 0.7153990804452 1 0 0.1 1.5 1
7.18743880050464 0.34995104040371 1 -1 0.986350900947121 0.310354739217469 1 0 0.1 1.5 1
7.49779353972211 0.198234831777685 1 -1 0.98577579528625 0.717247543309182 1 0 0.1 1.5 1
8.21504108303129 0.372032866425031 1 -1 0.984497786843795 0.470047641632632 1 0 0.1 1.5 1
8.68508872466392 0.348070979731137 1 -1 0.358849586892858 0.615001314631535 1 0 0.1 1.5 -0.2
9.30009003929545 0.440072031436365 1 -1 -0.238807627226122 0.144564296350907 1 0 0.1 1.5 -0.2
9.44465433564636 0.155723468517092 1 -1 -0.198480547236109 1.43719352516124 1 0 0.1 1.5 -0.2
10.8818478608076 0.905478288646083 1 -1 -0.166372463040905 0.1016308657107 1 0 0.1 1.5 -0.2
10.9834787265183 0.586782981214644 1 -1 -0.182903381891301 0.107906917113004 1 0 0.1 1.5 -0.2
11.0913856436313 0.273108514905047 1 -1 -0.202787353481164 1.09787480071873 1 0 0.1 1.5 -0.2
12.18926044435 0.751408355480034 1 -1 -0.202570154700579 0.828530836561356 1 0 0.1 1.5 -0.2
13.0177912809114 1 1 -1 -0.204178604144856 1.44396867225173 1 0 0.1 1.5 -0.2
14.4617599531631 1 1 -1 -0.202740823376583 0.698777922780284 1 0 0.1 1.5 -0.2
15.1605378759434 1 1 -1 -0.198175951326097 0.274490514162144 1 0 0.1 1.5 -0.2
15.4350283901056 0.819592411329715 1 -1 -0.197142935253406 1.34692805008223 1 0 0.1 1.5 -0.2
16.7819564401878 1 1 -1 -0.18886691423707 0.486088714894038 1 0 0.1 1.5 -0.2
17.2680451550818 0.98887097191523 1 -1 0.414527205815193 0.601216779050983 1 0 0.1 1.5 1
17.8692619341328 1 1 -1 0.987314426990796 0.162559271382744 1 0 0.1 1.5 1
18.0318212055155 0.730047417106196 1 -1 0.964049623142889 0.662323914652042 1 0 0.1 1.5 1
18.6941451201676 0.859906548827829 1 -1 0.969199101028148 0.101912078047054 1 0 0.1 1.5 1
18.7960571982146 0.54143621126547 1 -1 0.969236608534886 0.859301516907582 1 0 0.1 1.5 1
19.6553587151222 0.828877424791536 1 -1 0.9765820967792 0.106204160340965 1 0 0.1 1.5 1
19.7615628754632 0.513840753064307 1 -1 0.975135250216534 0.926237229781655 1 0 0.1 1.5 1
20.6878001052448 0.85483053688963 1 -1 0.956238685976555 0.10813545562927 1 0 0.1 1.5 1
20.7959355608741 0.541338901393045 1 -1 0.958772539238435 0.707956023944728 1 0 0.1 1.5 1
21.5038915848188 0.707703720548827 1 -1 0.991603563324627 0.282371079355542 1 0 0.1 1.5 1
21.7862626641744 0.533600584033261 1 -1 0.986486775595595 0.93922616986239 1 0 0.1 1.5 1
22.7254888340368 0.884981519923175 1 -1 0.964474768253354 0.93922616986239 1 0 0.1 1.5 1


==> data/closed_loop/004/4.dat <==
t r max min y dt rmax rmin dtmin dtmax ref
0 1 1 -1 0 0.449134043791914 1 0 0.1 1.5 1
0.449134043791914 0.959307235033531 1 -1 0.503815906986015 0.175483390788397 1 0 0.1 1.5 1
0.624617434580311 0.699693947664248 1 -1 0.821136065475301 0.18753056427421 1 0 0.1 1.5 1
0.81214799885452 0.449718399083616 1 -1 0.989764206056727 0.380440135917923 1 0 0.1 1.5 1
1.19258813477244 0.354070507817954 1 -1 0.989875035232855 0.25880560484949 1 0 0.1 1.5 1
1.45139373962193 0.161114991697547 1 -1 0.962365049340373 0.731538026277414 1 0 0.1 1.5 1
2.18293176589935 0.346345412719477 1 -1 0.986967365452076 0.475749442468793 1 0 0.1 1.5 1
2.65868120836814 0.326944966694512 1 -1 0.9868161597955 0.778594716030358 1 0 0.1 1.5 1
3.4372759243985 0.549820739518798 1 -1 0.975083710851179 0.1156599738453 1 0 0.1 1.5 1
3.5529358982438 0.242348718595038 1 -1 0.974504260638975 0.808946997400091 1 0 0.1 1.5 1
4.36188289564389 0.489506316515111 1 -1 0.982460515152321 0.184893328071335 1 0 0.1 1.5 1
4.54677622371522 0.237420978972179 1 -1 0.979747239704284 0.906767335850352 1 0 0.1 1.5 1
5.45354355956558 0.562834847652461 1 -1 0.972689145087227 0.106663045649732 1 0 0.1 1.5 1
5.56020660521531 0.248165284172246 1 -1 0.975359423928738 0.730481010431804 1 0 0.1 1.5 1
6.29068761564711 0.43255009251769 1 -1 0.974955595109593 0.105390118787505 1 0 0.1 1.5 1
6.39607773443462 0.116862187547693 1 -1 0.974574033124572 0.779308040416412 1 0 0.1 1.5 1
7.17538577485103 0.340308619880823 1 -1 0.980639419084124 0.151114485966846 1 0 0.1 1.5 1
7.32650026081788 0.0612002086542995 1 -1 0.979456530517451 0.808019654149688 1 0 0.1 1.5 1
8.13451991496756 0.30761593197405 1 -1 0.977586225661445 0.47011459291509 1 0 0.1 1.5 1
8.60463450788265 0.283707606306122 1 -1 0.356498447278797 0.609788026191467 1 0 0.1 1.5 -0.2
9.21442253407412 0.371538027259295 1 -1 -0.237581084508794 0.142401051878096 1 0 0.1 1.5 -0.2
9.35682358595222 0.085458868761771 1 -1 -0.198439132038703 1.39882955376622 1 0 0.1 1.5 -0.2
10.7556531397184 0.804522511774744 1 -1 -0.217056079581784 0.109079931750088 1 0 0.1 1.5 -0.2
10.8647330714685 0.491786457174815 1 -1 -0.209172961416965 0.135496079463351 1 0 0.1 1.5 -0.2
11.0002291509319 0.200183320745497 1 -1 -0.198160885172795 1.39016699041235 1 0 0.1 1.5 -0.2
12.3903961413442 0.912316913075374 1 -1 -0.194243452959432 0.219230804612772 1 0 0.1 1.5 -0.2
12.609626945957 0.687701556765592 1 -1 -0.194595417660525 1.37488211699617 1 0 0.1 1.5 -0.2
13.9845090629532 1 1 -1 -0.207117404343216 0.217763402520172 1 0 0.1 1.5 -0.2
14.2022724654733 0.774210722016137 1 -1 -0.205676682803073 1.14335585950959 1 0 0.1 1.5 -0.2
15.3456283249829 1 1 -1 -0.186600861179066 0.120221170388495 1 0 0.1 1.5 -0.2
15.4658494953714 0.696176936310796 1 -1 -0.192297518237125 0.183500107573268 1 0 0.1 1.5 -0.2
15.6493496029447 0.442977022369411 1 -1 -0.202004101829306 1.41651926348068 1 0 0.1 1.5 -0.2
17.0658688664254 1 1 -1 -0.178914960367886 0.482924419700851 1 0 0.1 1.5 -0.2
17.5487932861262 0.98633953576068 1 -1 0.419338113083036 0.599580553120798 1 0 0.1 1.5 1
18.148373839247 1 1 -1 0.987180234118388 0.170054962320226 1 0 0.1 1.5 1
18.3184288015672 0.736043969856179 1 -1 0.965815061646273 0.645082483079772 1 0 0.1 1.5 1
18.963511284647 0.852109956319996 1 -1 0.986935335600246 0.145206764518129 1 0 0.1 1.5 1
19.1087180491651 0.568275367934499 1 -1 0.982396283149012 0.658662033792634 1 0 0.1 1.5 1
19.7673800829578 0.695204994968607 1 -1 0.981840284441369 0.262688072575489 1 0 0.1 1.5 1
20.0300681555333 0.505355453028998 1 -1 0.98353635893395 0.843644726715628 1 0 0.1 1.5 1
20.8737128822489 0.780271234401499 1 -1 0.967816343481768 0.100986276925561 1 0 0.1 1.5 1
20.9746991591745 0.461060255941946 1 -1 0.967805409008345 0.878159301264095 1 0 0.1 1.5 1
21.8528584604385 0.763587696953221 1 -1 0.970936682604715 0.148944436240875 1 0 0.1 1.5 1
22.0018028966794 0.482743245945921 1 -1 0.971136365345382 0.148944436240875 1 0 0.1 1.5 1


==> data/closed_loop/004/5.dat <==
t r max min y dt rmax rmin dtmin dtmax ref
0 1 1 -1 0 0.449134043791914 1 0 0.1 1.5 1
0.449134043791914 0.959307235033531 1 -1 0.501845732271028 0.557358486566968 1 0 0.1 1.5 1
1.00649253035888 1 1 -1 0.985034219509603 0.155833572696371 1 0 0.1 1.5 1
1.16232610305525 0.724666858157097 1 -1 0.967662142583582 0.570257920933488 1 0 0.1 1.5 1
1.73258402398874 0.780873194903887 1 -1 0.987575629972642 0.132168451728204 1 0 0.1 1.5 1
1.86475247571695 0.486607956286451 1 -1 0.984049974532201 0.707758828734882 1 0 0.1 1.5 1
2.57251130445183 0.652815019274357 1 -1 0.989011880155184 0.356857755945154 1 0 0.1 1.5 1
2.92936906039698 0.53830122403048 1 -1 0.990170622694876 0.63667028922048 1 0 0.1 1.5 1
3.56603934961746 0.647637455406864 1 -1 0.98050018235373 0.110613108150261 1 0 0.1 1.5 1
3.67665245776772 0.336127941927073 1 -1 0.979586213752726 0.738563602922689 1 0 0.1 1.5 1
4.41521606069041 0.526978824265224 1 -1 0.98010972915991 0.221228715915696 1 0 0.1 1.5 1
4.63644477660611 0.30396179699778 1 -1 0.982371369281696 0.674095317322545 1 0 0.1 1.5 1
5.31054009392865 0.443238050855816 1 -1 0.986443935882139 0.243468209811624 1 0 0.1 1.5 1
5.55400830374028 0.238012618705115 1 -1 0.982520941778685 0.810006518559737 1 0 0.1 1.5 1
6.36401482230001 0.486017833552905 1 -1 0.987916044436696 0.395602235274858 1 0 0.1 1.5 1
6.75961705757487 0.402499621772791 1 -1 0.990744778898819 0.786349405821411 1 0 0.1 1.5 1
7.54596646339628 0.631579146429919 1 -1 0.988368452137077 0.190375077296116 1 0 0.1 1.5 1
7.7363415406924 0.383879208266812 1 -1 0.983236990050822 0.764409692982552 1 0 0.1 1.5 1
8.50075123367495 0.595406962652853 1 -1 0.980187389598104 0.475833565244372 1 0 0.1 1.5 1
8.97658479891932 0.576073814848351 1 -1 0.35650805183484 0.613566238408207 1 0 0.1 1.5 -0.2
9.59015103732753 0.666926805574916 1 -1 -0.231969924847744 0.121403878236068 1 0 0.1 1.5 -0.2
9.7115549155636 0.36404990816377 1 -1 -0.196955610974724 1.39169172731262 1 0 0.1 1.5 -0.2
11.1032466428762 1 1 -1 -0.176064852213211 0.103679233794226 1 0 0.1 1.5 -0.2
11.2069258766704 0.682943387035381 1 -1 -0.188159176563945 0.112625422951762 1 0 0.1 1.5 -0.2
11.3195512996222 0.373043725396791 1 -1 -0.202388756011107 1.38962744834254 1 0 0.1 1.5 -0.2
12.7091787479648 1 1 -1 -0.194684582362698 1.35156444930556 1 0 0.1 1.5 -0.2
14.0607431972703 1 1 -1 -0.206790706034287 0.23494314206426 1 0 0.1 1.5 -0.2
14.2956863393346 0.787954513651408 1 -1 -0.205262053328002 0.937842876243003 1 0 0.1 1.5 -0.2
15.2335292155776 1 1 -1 -0.197067268105284 0.559463288559737 1 0 0.1 1.5 -0.2
15.7929925041373 1 1 -1 -0.197635701032076 0.494313255544139 1 0 0.1 1.5 -0.2
16.2873057596815 0.99545060443531 1 -1 0.409908408831417 0.386484572033094 1 0 0.1 1.5 1
16.6737903317145 0.904638262061784 1 -1 0.98789258019648 0.231493556155311 1 0 0.1 1.5 1
16.9052838878699 0.689833106986033 1 -1 0.989668674504172 0.150311213026843 1 0 0.1 1.5 1
17.0555951008967 0.410082077407508 1 -1 0.968927110600181 0.724460312684648 1 0 0.1 1.5 1
17.7800554135814 0.589650327555228 1 -1 0.971677489848393 0.102117846586061 1 0 0.1 1.5 1
17.8821732601674 0.271344604824078 1 -1 0.969898655467164 0.797990810137449 1 0 0.1 1.5 1
18.6801640703049 0.509737252934037 1 -1 0.981819066327426 0.168553607244871 1 0 0.1 1.5 1
18.8487176775497 0.244580138729933 1 -1 0.979434799577782 0.905884219675244 1 0 0.1 1.5 1
19.754601897225 0.569287514470129 1 -1 0.976459410633492 0.253541728277838 1 0 0.1 1.5 1
20.0081436255028 0.372120897092398 1 -1 0.983316410231734 0.78650589525623 1 0 0.1 1.5 1
20.794649520759 0.601325613297382 1 -1 0.991664617415644 0.275506071625312 1 0 0.1 1.5 1
21.0701555923844 0.421730470597631 1 -1 0.986698107993008 0.762686926326545 1 0 0.1 1.5 1
21.8328425187109 0.631880011658866 1 -1 0.982057222187372 0.306997323901513 1 0 0.1 1.5 1
22.1398398426124 0.477477870780077 1 -1 0.988571265028 0.306997323901513 1 0 0.1 1.5 1


==> data/closed_loop/004/6.dat <==
t r max min y dt rmax rmin dtmin dtmax ref
0 1 1 -1 0 0.449134043791914 1 0 0.1 1.5 1
0.449134043791914 0.959307235033531 1 -1 0.505014052400477 0.547620942245428 1 0 0.1 1.5 1
0.996754986037341 0.997403988829873 1 -1 0.990621649521423 0.145358819774015 1 0 0.1 1.5 1
1.14211380581136 0.713691044649085 1 -1 0.973353064476664 0.583413845285625 1 0 0.1 1.5 1
1.72552765109698 0.780422120877585 1 -1 0.987995328755749 0.214409794625229 1 0 0.1 1.5 1
1.93993744572221 0.551949956577768 1 -1 0.985874873146823 0.627367163428812 1 0 0.1 1.5 1
2.56730460915102 0.653843687320818 1 -1 0.984018370890283 0.140761678405876 1 0 0.1 1.5 1
2.7080662875569 0.366453030045519 1 -1 0.982874084987387 0.711997793656154 1 0 0.1 1.5 1
3.42006408121305 0.536051264970442 1 -1 0.979239718020054 0.121049766110477 1 0 0.1 1.5 1
3.54111384732353 0.232891077858824 1 -1 0.979250732711807 0.725034357487031 1 0 0.1 1.5 1
4.26614820481056 0.412918563848448 1 -1 0.983181014181757 0.22156257964833 1 0 0.1 1.5 1
4.48771078445889 0.190168627567112 1 -1 0.982988932876694 0.733712306600196 1 0 0.1 1.5 1
5.22142309105909 0.377138472847268 1 -1 0.98396413916762 0.179850984514959 1 0 0.1 1.5 1
5.40127407557405 0.121019260459236 1 -1 0.98240425232152 0.870166456879386 1 0 0.1 1.5 1
6.27144053245343 0.417152425962745 1 -1 0.985692085110447 0.286168243970343 1 0 0.1 1.5 1
6.55760877642377 0.246087021139018 1 -1 0.986608473722275 0.742322435492009 1 0 0.1 1.5 1
7.29993121191578 0.439944969532626 1 -1 0.980614348896109 0.14121943366292 1 0 0.1 1.5 1
7.4411506455787 0.152920516462962 1 -1 0.980380163913914 0.839278241669243 1 0 0.1 1.5 1
8.28042888724795 0.424343109798357 1 -1 0.973845373259808 0.467328957236711 1 0 0.1 1.5 1
8.74775784448466 0.398206275587726 1 -1 0.355263190927637 0.607152504818094 1 0 0.1 1.5 -0.2
9.35491034930275 0.4839282794422 1 -1 -0.239977545470545 0.157418621790598 1 0 0.1 1.5 -0.2
9.51232897109335 0.209863176874678 1 -1 -0.198480050303928 1.40095000337385 1 0 0.1 1.5 -0.2
10.9132789744672 0.930623179573754 1 -1 -0.206677644167254 0.156493805958219 1 0 0.1 1.5 -0.2
11.0697727804254 0.655818224340329 1 -1 -0.206357537424989 1.25631673761965 1 0 0.1 1.5 -0.2
12.3260895180451 1 1 -1 -0.184215728631212 0.111389039410325 1 0 0.1 1.5 -0.2
12.4374785574554 0.68911123152826 1 -1 -0.191598744447287 0.142925737507321 1 0 0.1 1.5 -0.2
12.5804042949627 0.403451821534117 1 -1 -0.20211190429835 1.42947863822638 1 0 0.1 1.5 -0.2
14.0098829331891 1 1 -1 -0.196196030722342 1.00849764374804 1 0 0.1 1.5 -0.2
15.0183805769371 1 1 -1 -0.183222408990613 0.107640595831118 1 0 0.1 1.5 -0.2
15.1260211727682 0.686112476664894 1 -1 -0.186781108346699 0.401685022484923 1 0 0.1 1.5 -0.2
15.5277061952532 0.607460494652832 1 -1 -0.204024686802613 0.434690760474741 1 0 0.1 1.5 -0.2
15.9623969557279 0.555213103032625 1 -1 -0.20164684491148 0.489874376304552 1 0 0.1 1.5 -0.2
16.4522713320325 0.547112604076265 1 -1 0.407851834561669 0.385078867687586 1 0 0.1 1.5 1
16.83735019972 0.455175698226335 1 -1 0.988512108733292 0.320667625502779 1 0 0.1 1.5 1
17.1580178252228 0.311709798628557 1 -1 0.989342180485074 0.15062374386461 1 0 0.1 1.5 1
17.3086415690874 0.0322087937202462 1 -1 0.965344234131753 0.747306587657473 1 0 0.1 1.5 1
18.0559481567449 0.230054063846225 1 -1 0.985111960181484 0.620465274917056 1 0 0.1 1.5 1
18.676413431662 0.326426283779869 1 -1 0.989859758704531 0.649991880054642 1 0 0.1 1.5 1
19.3264053117166 0.446419787823583 1 -1 0.981344331069838 0.114919415820253 1 0 0.1 1.5 1
19.4413247275369 0.138355320479785 1 -1 0.978650081663568 0.769713951181124 1 0 0.1 1.5 1
20.211038678718 0.354126481424686 1 -1 0.98891917415814 0.367051458361676 1 0 0.1 1.5 1
20.5780901370797 0.247767648114026 1 -1 0.988336849605928 0.733040089811617 1 0 0.1 1.5 1
21.3111302268913 0.434199719963318 1 -1 0.988707652813489 0.425438882028939 1 0 0.1 1.5 1
21.7365691089202 0.374550825586469 1 -1 0.988770838070446 0.742013765026826 1 0 0.1 1.5 1
22.478582873947 0.56816183760793 1 -1 0.988254462163547 0.742013765026826 1 0 0.1 1.5 1


==> data/closed_loop/004/7.dat <==
t r max min y dt rmax rmin dtmin dtmax ref
0 1 1 -1 0 0.449134043791914 1 0 0.1 1.5 1
0.449134043791914 0.959307235033531 1 -1 0.502169057594457 0.55093652139695 1 0 0.1 1.5 1
1.00007056518886 1 1 -1 0.989625527465033 0.141498406733844 1 0 0.1 1.5 1
1.14156897192271 0.713198725387075 1 -1 0.973420878186161 0.731972669386196 1 0 0.1 1.5 1
1.8735416413089 0.898776860896032 1 -1 0.971682873032103 0.102500986574586 1 0 0.1 1.5 1
1.97604262788349 0.580777650155701 1 -1 0.97221236443717 0.579080062068561 1 0 0.1 1.5 1
2.55512268995205 0.64404169981055 1 -1 0.986270533870367 0.137286908892669 1 0 0.1 1.5 1
2.69240959884472 0.353871226924685 1 -1 0.982824132213961 0.722821165728503 1 0 0.1 1.5 1
3.41523076457322 0.532128159507487 1 -1 0.989686826853555 0.312719088229018 1 0 0.1 1.5 1
3.72794985280224 0.382303430090701 1 -1 0.990369640092859 0.713426098122626 1 0 0.1 1.5 1
4.44137595092487 0.553044308588802 1 -1 0.980820443292813 0.123802358409663 1 0 0.1 1.5 1
4.56517830933453 0.252086195316533 1 -1 0.980135678249337 0.73892566745466 1 0 0.1 1.5 1
5.30410397678919 0.443226729280261 1 -1 0.985229497681107 0.213427535893466 1 0 0.1 1.5 1
5.51753151268266 0.213968757995034 1 -1 0.984723920255381 0.749547093182171 1 0 0.1 1.5 1
6.26707860586483 0.413606432540771 1 -1 0.988118844502977 0.349798269284462 1 0 0.1 1.5 1
6.61687687514929 0.293445047968341 1 -1 0.990022397804497 0.763077709785629 1 0 0.1 1.5 1
7.37995458493492 0.503907215796844 1 -1 0.988662696723471 0.274962259516131 1 0 0.1 1.5 1
7.65491684445105 0.323877023409749 1 -1 0.983898563366202 0.775231000560768 1 0 0.1 1.5 1
8.43014784501182 0.544061823858364 1 -1 0.974605658201931 0.471248367787023 1 0 0.1 1.5 1
8.90139621279884 0.521060518087983 1 -1 0.352776642902449 0.617751375803596 1 0 0.1 1.5 -0.2
9.51914758860244 0.61526161873086 1 -1 -0.239211010705743 0.140326633786687 1 0 0.1 1.5 -0.2
9.65947422238912 0.32752292576021 1 -1 -0.198805328357911 1.34506613560833 1 0 0.1 1.5 -0.2
11.0045403579974 1 1 -1 -0.192209467466257 0.137797862239172 1 0 0.1 1.5 -0.2
11.1423382202366 0.710238289791338 1 -1 -0.192575803942351 0.827038884772888 1 0 0.1 1.5 -0.2
11.9693771050095 0.971869397609649 1 -1 -0.204821634830688 0.565574720365611 1 0 0.1 1.5 -0.2
12.5349518253751 1 1 -1 -0.205050352391047 0.588596565503355 1 0 0.1 1.5 -0.2
13.1235483908785 1 1 -1 -0.201094512177332 0.864683102492386 1 0 0.1 1.5 -0.2
13.9882314933709 1 1 -1 -0.20859311584286 0.130036030506076 1 0 0.1 1.5 -0.2
14.1182675238769 0.704028824404861 1 -1 -0.207790142995007 0.631891923032484 1 0 0.1 1.5 -0.2
14.7501594469094 0.809542362830847 1 -1 -0.200981793068772 0.909275861213116 1 0 0.1 1.5 -0.2
15.6594353081225 1 1 -1 -0.208590388389511 0.151965463015614 1 0 0.1 1.5 -0.2
15.8114007711381 0.721572370412492 1 -1 -0.207305199192317 0.489606384144885 1 0 0.1 1.5 -0.2
16.301007155283 0.713257477728399 1 -1 0.40682462053185 0.382668106642974 1 0 0.1 1.5 1
16.683675261926 0.619391963042779 1 -1 0.990098160014137 0.257023084259504 1 0 0.1 1.5 1
16.9406983461855 0.425010430450382 1 -1 0.990451594352567 0.159759420618034 1 0 0.1 1.5 1
17.1004577668035 0.152817966944808 1 -1 0.963562344550037 1.10726463567732 1 0 0.1 1.5 1
18.2077224024809 0.638629675486666 1 -1 0.9514641140004 0.107155120496451 1 0 0.1 1.5 1
18.3148775229773 0.324353771883827 1 -1 0.953456805236794 0.725637646747366 1 0 0.1 1.5 1
19.0405151697247 0.504863889281721 1 -1 0.984888828311312 0.102658941643533 1 0 0.1 1.5 1
19.1431741113682 0.186991042596548 1 -1 0.97465781931706 0.770895771632762 1 0 0.1 1.5 1
19.914069883001 0.403707659902758 1 -1 0.984643136795382 0.877050497934849 1 0 0.1 1.5 1
20.7911203809358 0.705348058250638 1 -1 0.982925669099143 0.769806351730217 1 0 0.1 1.5 1
21.560926732666 0.921193139634811 1 -1 0.984605207936933 0.597862824688125 1 0 0.1 1.5 1
22.1587895573542 0.999483399385312 1 -1 0.985965073687784 0.597862824688125 1 0 0.1 1.5 1


==> data/closed_loop/004/8.dat <==
t r max min y dt rmax rmin dtmin dtmax ref
0 1 1 -1 0 0.449134043791914 1 0 0.1 1.5 1
0.449134043791914 0.959307235033531 1 -1 0.505293687983817 0.548740892083539 1 0 0.1 1.5 1
0.997874935875453 0.998299948700362 1 -1 0.990397624990938 0.140530976484305 1 0 0.1 1.5 1
1.13840591235976 0.710724729887806 1 -1 0.972110167276766 0.684669220399617 1 0 0.1 1.5 1
1.82307513275937 0.8584601062075 1 -1 0.973561434047519 0.107215971311353 1 0 0.1 1.5 1
1.93029110407073 0.544232883256582 1 -1 0.973640250426036 0.689475621696216 1 0 0.1 1.5 1
2.61976672576694 0.695813380613555 1 -1 0.982016468524867 0.173222779067414 1 0 0.1 1.5 1
2.79298950483436 0.434391603867487 1 -1 0.980498037268847 0.722835752324807 1 0 0.1 1.5 1
3.51582525715917 0.612660205727332 1 -1 0.984394706400933 0.148567466233512 1 0 0.1 1.5 1
3.66439272339268 0.331514178714141 1 -1 0.980889930262537 0.751495570697232 1 0 0.1 1.5 1
4.41588829408991 0.532710635271927 1 -1 0.9860935659425 0.307443341747384 1 0 0.1 1.5 1
4.72333163583729 0.378665308669835 1 -1 0.99048697594723 0.697755157883472 1 0 0.1 1.5 1
5.42108679372077 0.536869434976613 1 -1 0.989222504655334 0.272705666730617 1 0 0.1 1.5 1
5.69379246045138 0.355033968361106 1 -1 0.989446018695742 0.676530410025908 1 0 0.1 1.5 1
6.37032287047729 0.496258296381832 1 -1 0.989488632529152 0.266070922115649 1 0 0.1 1.5 1
6.63639379259294 0.309115034074351 1 -1 0.98832806193448 0.705553399917192 1 0 0.1 1.5 1
7.34194719251013 0.473557754008104 1 -1 0.98205424470999 0.152164788309227 1 0 0.1 1.5 1
7.49411198081936 0.195289584655486 1 -1 0.981745545260019 0.75660879071341 1 0 0.1 1.5 1
8.25072077153277 0.400576617226214 1 -1 0.985779273280922 0.472720247342197 1 0 0.1 1.5 1
8.72344101887496 0.378752815099971 1 -1 0.357280878764679 0.620113280191601 1 0 0.1 1.5 -0.2
9.34355429906657 0.474843439253252 1 -1 -0.238356361530098 0.135070192530197 1 0 0.1 1.5 -0.2
9.47862449159676 0.18289959327741 1 -1 -0.198295053233052 1.39602008784306 1 0 0.1 1.5 -0.2
10.8746445794398 0.899715663551858 1 -1 -0.178818362328607 0.10501626426551 1 0 0.1 1.5 -0.2
10.9796608437053 0.583728674964266 1 -1 -0.189195032275042 0.119427218733875 1 0 0.1 1.5 -0.2
11.0990880624392 0.279270449951366 1 -1 -0.202105860670484 1.33238617180523 1 0 0.1 1.5 -0.2
12.4314742342444 0.945179387395554 1 -1 -0.210106204357994 0.13567495839845 1 0 0.1 1.5 -0.2
12.5671491926429 0.653719354114314 1 -1 -0.208012331340357 0.521192422010341 1 0 0.1 1.5 -0.2
13.0883416146532 0.670673291722587 1 -1 -0.198908686448039 0.864206528134144 1 0 0.1 1.5 -0.2
13.9525481427874 0.962038514229901 1 -1 -0.194912202236695 0.163402107863025 1 0 0.1 1.5 -0.2
14.1159502506504 0.692760200520321 1 -1 -0.194295569879977 1.26748524492472 1 0 0.1 1.5 -0.2
15.3834354955751 1 1 -1 -0.205374673781949 1.38304060104535 1 0 0.1 1.5 -0.2
16.7664760966205 1 1 -1 -0.183808079557736 0.483440487801083 1 0 0.1 1.5 -0.2
17.2499165844216 0.986752390240865 1 -1 0.414580836078995 0.597724751969654 1 0 0.1 1.5 1
17.8476413363912 1 1 -1 0.992022840295216 0.154295033396462 1 0 0.1 1.5 1
18.0019363697877 0.723436026717169 1 -1 0.971014825691962 0.77280908507111 1 0 0.1 1.5 1
18.7747454548588 0.941683294774056 1 -1 0.96582678135955 0.106511793811951 1 0 0.1 1.5 1
18.8812572486707 0.626892729823617 1 -1 0.966247483258489 0.738240755532679 1 0 0.1 1.5 1
19.6194980042034 0.817485334249762 1 -1 0.972650294293427 0.102811162226736 1 0 0.1 1.5 1
19.7223091664301 0.49973426403115 1 -1 0.971580992192097 0.920720763340952 1 0 0.1 1.5 1
20.6430299297711 0.836310874703912 1 -1 0.95591262478214 0.101183702164331 1 0 0.1 1.5 1
20.7442136319354 0.517257836435376 1 -1 0.955773317271692 0.705180720230299 1 0 0.1 1.5 1
21.4493943521657 0.681402412619614 1 -1 0.987960774088095 0.336121901862448 1 0 0.1 1.5 1
21.7855162540282 0.550299934109573 1 -1 0.987312027453839 0.951015821590268 1 0 0.1 1.5 1
22.7365320756184 0.911112591381788 1 -1 0.955815610469831 0.951015821590268 1 0 0.1 1.5 1


==> data/closed_loop/004/9.dat <==
t r max min y dt rmax rmin dtmin dtmax ref
0 1 1 -1 0 0.449134043791914 1 0 0.1 1.5 1
0.449134043791914 0.959307235033531 1 -1 0.502799335296044 0.54811396012111 1 0 0.1 1.5 1
0.997248003913024 0.997798403130419 1 -1 0.987416959953288 0.141743270709912 1 0 0.1 1.5 1
1.13899127462294 0.711193019698349 1 -1 0.970274728077556 0.769200025864986 1 0 0.1 1.5 1
1.90819130048792 0.926553040390338 1 -1 0.976329805188601 0.101221141950144 1 0 0.1 1.5 1
2.00941244243807 0.607529953950453 1 -1 0.975941158061161 0.810928660747221 1 0 0.1 1.5 1
2.82034110318529 0.856272882548231 1 -1 0.962786637937968 0.100872464284882 1 0 0.1 1.5 1
2.92121356747017 0.536970853976136 1 -1 0.963961322026704 0.638417231286788 1 0 0.1 1.5 1
3.55963079875696 0.647704639005567 1 -1 0.986605334277771 0.279966821530844 1 0 0.1 1.5 1
3.8395976202878 0.471678096230242 1 -1 0.985791637039023 0.675569968526364 1 0 0.1 1.5 1
4.51516758881417 0.612134071051333 1 -1 0.977021804377127 0.103623913365952 1 0 0.1 1.5 1
4.61879150218012 0.295033201744095 1 -1 0.976165915422162 0.708542549279273 1 0 0.1 1.5 1
5.32733405145939 0.461867241167513 1 -1 0.988462415135256 0.377478584582693 1 0 0.1 1.5 1
5.70481263604209 0.363850108833668 1 -1 0.988980227744698 0.667667866877963 1 0 0.1 1.5 1
6.37248050292005 0.497984402336038 1 -1 0.986980632180427 0.209210447675545 1 0 0.1 1.5 1
6.58169095059559 0.265352760476474 1 -1 0.985112979688077 0.719197611923641 1 0 0.1 1.5 1
7.30088856251923 0.440710850015387 1 -1 0.991553327798519 0.449606184990596 1 0 0.1 1.5 1
7.75049474750983 0.400395798007864 1 -1 0.988915297925828 0.790309949833865 1 0 0.1 1.5 1
8.5408046973437 0.632643757874956 1 -1 0.984162003401569 0.476121132628966 1 0 0.1 1.5 1
9.01692582997266 0.613540663978129 1 -1 0.356675461034922 0.621356328205712 1 0 0.1 1.5 -0.2
9.63828215817837 0.710625726542698 1 -1 -0.236940204464051 0.129447323136882 1 0 0.1 1.5 -0.2
9.76772948131526 0.414183585052203 1 -1 -0.197955062533906 1.41687506850508 1 0 0.1 1.5 -0.2
11.1846045498203 1 1 -1 -0.214840392553175 0.112157401674109 1 0 0.1 1.5 -0.2
11.2967619514944 0.689725921339287 1 -1 -0.208404755514415 0.150250796527812 1 0 0.1 1.5 -0.2
11.4470127480223 0.409926558561537 1 -1 -0.198295969705576 1.34374782363211 1 0 0.1 1.5 -0.2
12.7907605716544 1 1 -1 -0.201229470595918 1.38172124652307 1 0 0.1 1.5 -0.2
14.1724818181774 1 1 -1 -0.172079314595561 0.102516668312846 1 0 0.1 1.5 -0.2
14.2749984864903 0.682013334650277 1 -1 -0.18605053499012 0.110437823790045 1 0 0.1 1.5 -0.2
14.3854363102803 0.370363593682314 1 -1 -0.202405633178682 1.31461167852706 1 0 0.1 1.5 -0.2
15.7000479888074 1 1 -1 -0.198478074612518 1.0472195544536 1 0 0.1 1.5 -0.2
16.747267543261 1 1 -1 -0.188415937990148 0.485612730991431 1 0 0.1 1.5 -0.2
17.2328802742524 0.988490184793145 1 -1 0.416366373698058 0.611331354802793 1 0 0.1 1.5 1
17.8442116290552 1 1 -1 0.983198296040294 0.179287699044554 1 0 0.1 1.5 1
18.0234993280998 0.743430159235644 1 -1 0.955016221940656 0.639744386709463 1 0 0.1 1.5 1
18.6632437148092 0.855225668603215 1 -1 0.987869800861424 0.103883899291926 1 0 0.1 1.5 1
18.7671276141012 0.538332788036757 1 -1 0.985923445344856 0.878576253305795 1 0 0.1 1.5 1
19.645703867407 0.841193790681393 1 -1 0.964785145693011 0.100754938490748 1 0 0.1 1.5 1
19.7464588058977 0.521797741473991 1 -1 0.967106763558514 0.650870629942233 1 0 0.1 1.5 1
20.3973294358399 0.642494245427777 1 -1 0.98886432965318 0.187449865295221 1 0 0.1 1.5 1
20.5847793011352 0.392454137663955 1 -1 0.985731808387072 0.718990273993342 1 0 0.1 1.5 1
21.3037695751285 0.567646356858627 1 -1 0.982217878188782 0.274387300232256 1 0 0.1 1.5 1
21.5781568753608 0.387156197044433 1 -1 0.987184741371908 0.612849003575512 1 0 0.1 1.5 1
22.1910058789363 0.477435399904842 1 -1 0.983323467327538 0.612849003575512 1 0 0.1 1.5 1


==> data/closed_loop/04/1.dat <==
t r max min y dt rmax rmin dtmin dtmax ref
0 1 1 -1 0 0.416664450066452 1 0 0.1 1.5 1
0.416664450066452 0.933331560053161 1 -1 0.425248860274083 0.407999657330581 1 0 0.1 1.5 1
0.824664107397033 0.859731285917627 1 -1 0.933920878646472 0.402609052006289 1 0 0.1 1.5 1
1.22727315940332 0.781818527522658 1 -1 0.92073428610406 0.357122926304421 1 0 0.1 1.5 1
1.58439608570774 0.667516868566194 1 -1 0.900206877850872 0.451857324502149 1 0 0.1 1.5 1
2.03625341020989 0.629002728167914 1 -1 0.924379246067667 0.433537077427485 1 0 0.1 1.5 1
2.46979048763738 0.575832390109902 1 -1 0.912658338418232 0.47362958637811 1 0 0.1 1.5 1
2.94342007401549 0.55473605921239 1 -1 0.896263760521994 0.436501103455256 1 0 0.1 1.5 1
3.37992117747074 0.503936941976595 1 -1 0.92489954078662 0.464833938984662 1 0 0.1 1.5 1
3.84475511645541 0.475804093164324 1 -1 0.928003544534621 0.446829182989946 1 0 0.1 1.5 1
4.29158429944535 0.433267439556281 1 -1 0.905965100461024 0.499090755934017 1 0 0.1 1.5 1
4.79067505537937 0.432540044303495 1 -1 0.89083860476525 0.428791773418363 1 0 0.1 1.5 1
5.21946682879773 0.375573463038186 1 -1 0.889200122771625 0.503833578334934 1 0 0.1 1.5 1
5.72330040713267 0.378640325706133 1 -1 0.900859717273335 0.463395772238996 1 0 0.1 1.5 1
6.18669617937166 0.349356943497329 1 -1 0.883852378766465 0.50405036388841 1 0 0.1 1.5 1
6.69074654326007 0.352597234608057 1 -1 0.887053170405758 0.468217423888188 1 0 0.1 1.5 1
7.15896396714826 0.327171173718607 1 -1 0.911442057437588 0.521492402135038 1 0 0.1 1.5 1
7.6804563692833 0.344365095426637 1 -1 0.903889335453575 0.464266724944637 1 0 0.1 1.5 1
8.14472309422793 0.315778475382347 1 -1 0.912688551351366 0.608134851291705 1 0 0.1 1.5 1
8.75285794551964 0.402286356415712 1 -1 0.347479361971901 0.575661722124449 1 0 0.1 1.5 -0.2
9.32851966764409 0.462815734115271 1 -1 -0.236094838278619 0.33402098313014 1 0 0.1 1.5 -0.2
9.66254065077423 0.330032520619383 1 -1 -0.170707504792828 0.102850522887392 1 0 0.1 1.5 -0.2
9.76539117366162 0.0123129389292969 1 -1 -0.172619439514634 0.5027031159067 1 0 0.1 1.5 -0.2
10.2680942895683 0.0144754316546566 1 -1 -0.173355706969163 0.484153571526489 1 0 0.1 1.5 -0.2
10.7522478610948 0.00179828887584776 1 -1 -0.183974618063078 0.504087070516317 1 0 0.1 1.5 -0.2
11.2563349316111 0.00506794528890064 1 -1 -0.213134490174727 0.502570444216357 1 0 0.1 1.5 -0.2
11.7589053758275 0.00712430066198633 1 -1 -0.173205389127254 0.492131388552091 1 0 0.1 1.5 -0.2
12.2510367643796 0.000829411503659117 1 -1 -0.156961727509848 0.544621763995922 1 0 0.1 1.5 -0.2
12.7956585283755 0.036526822700397 1 -1 -0.194691091513631 1.29918444402166 1 0 0.1 1.5 -0.2
14.0948429723972 0.675874377917722 1 -1 -0.179604258847409 0.113838545142045 1 0 0.1 1.5 -0.2
14.2086815175392 0.366945214031359 1 -1 -0.180888427225814 0.286780925744013 1 0 0.1 1.5 -0.2
14.4954624432832 0.196369954626569 1 -1 -0.201265928264682 0.266418197885208 1 0 0.1 1.5 -0.2
14.7618806411684 0.0095045129347352 1 -1 -0.191893242481143 0.494095358231233 1 0 0.1 1.5 -0.2
15.2559759993997 0.00478079951972082 1 -1 -0.155517766852842 0.497160975511157 1 0 0.1 1.5 -0.2
15.7531369749108 0.00250957992864614 1 -1 -0.19319158711424 0.496865115042185 1 0 0.1 1.5 -0.2
16.250002089953 1.67196239464484e-06 1 -1 0.287182114238392 0.551010008875771 1 0 0.1 1.5 1
16.8010120988288 0.0408096790630109 1 -1 0.890083236042431 0.621129415485466 1 0 0.1 1.5 1
17.4221415143142 0.137713211451385 1 -1 0.854990312266928 0.536107045743559 1 0 0.1 1.5 1
17.9582485600578 0.166598848046234 1 -1 0.880840707246175 0.583084561927802 1 0 0.1 1.5 1
18.5413331219856 0.233066497588475 1 -1 0.886408792314185 0.497921799610555 1 0 0.1 1.5 1
19.0392549215961 0.231403937276919 1 -1 0.871842267235506 0.542252337072082 1 0 0.1 1.5 1
19.5815072586682 0.265205806934583 1 -1 0.906381751430651 0.492741701364345 1 0 0.1 1.5 1
20.0742489600326 0.25939916802606 1 -1 0.880704106363373 0.504782917036103 1 0 0.1 1.5 1
20.5790318770687 0.263225501654944 1 -1 0.876449364991188 0.49039604674071 1 0 0.1 1.5 1
21.0694279238094 0.25554233904751 1 -1 0.907752691370381 0.537403437896408 1 0 0.1 1.5 1
21.6068313617058 0.285465089364638 1 -1 0.884166186903148 0.4771032084738 1 0 0.1 1.5 1
22.0839345701796 0.267147656143677 1 -1 0.8806016518396 0.4771032084738 1 0 0.1 1.5 1


==> data/closed_loop/04/10.dat <==
t r max min y dt rmax rmin dtmin dtmax ref
0 1 1 -1 0 0.449134043791914 1 0 0.1 1.5 1
0.449134043791914 0.959307235033531 1 -1 0.479841723230313 0.546597269459103 1 0 0.1 1.5 1
0.995731313251017 0.996585050600813 1 -1 0.94018865262944 0.143671861100334 1 0 0.1 1.5 1
1.13940317435135 0.71152253948108 1 -1 0.924604098179794 0.760753671391508 1 0 0.1 1.5 1
1.90015684574286 0.920125476594287 1 -1 0.927966703560286 0.104757778635035 1 0 0.1 1.5 1
2.00491462437789 0.603931699502315 1 -1 0.926907689749533 0.87747792248457 1 0 0.1 1.5 1
2.88239254686246 0.905914037489971 1 -1 0.922203240789559 0.113116677756861 1 0 0.1 1.5 1
2.99550922461932 0.59640737969546 1 -1 0.921819695305828 0.715730173518362 1 0 0.1 1.5 1
3.71123939813769 0.768991518510149 1 -1 0.920236282083518 0.10330030987774 1 0 0.1 1.5 1
3.81453970801543 0.451631766412341 1 -1 0.920732423153272 0.707937956818363 1 0 0.1 1.5 1
4.52247766483379 0.617982131867031 1 -1 0.924355502487266 0.102279323785514 1 0 0.1 1.5 1
4.6247569886193 0.299805590895442 1 -1 0.922197560543124 0.797357780499333 1 0 0.1 1.5 1
5.42211476911864 0.537691815294908 1 -1 0.937367811115441 0.234021622727922 1 0 0.1 1.5 1
5.65613639184656 0.324909113477245 1 -1 0.933429213077675 0.793141115837451 1 0 0.1 1.5 1
6.44927750768401 0.559422006147206 1 -1 0.933723370060948 0.515762175833577 1 0 0.1 1.5 1
6.96503968351758 0.572031746814068 1 -1 0.938280773476214 0.743111242213025 1 0 0.1 1.5 1
7.70815092573061 0.766520740584488 1 -1 0.926923457406388 0.254963154510696 1 0 0.1 1.5 1
7.96311408024131 0.570491264193045 1 -1 0.929967288111537 0.538551885914404 1 0 0.1 1.5 1
8.50166596615571 0.601332772924567 1 -1 0.337237491431127 0.620701011045098 1 0 0.1 1.5 -0.2
9.12236697720081 0.697893581760646 1 -1 -0.229689387541671 0.148474093206437 1 0 0.1 1.5 -0.2
9.27084107040724 0.416672856325795 1 -1 -0.188704637099605 1.39980313926859 1 0 0.1 1.5 -0.2
10.6706442096758 1 1 -1 -0.19073669567823 1.39748030268872 1 0 0.1 1.5 -0.2
12.0681245123646 1 1 -1 -0.198507395105991 0.133040101808586 1 0 0.1 1.5 -0.2
12.2011646141731 0.706432081446869 1 -1 -0.197819084931087 1.37441795401249 1 0 0.1 1.5 -0.2
13.5755825681856 1 1 -1 -0.190284132779365 1.39737685414812 1 0 0.1 1.5 -0.2
14.9729594223338 1 1 -1 -0.210808859066571 0.104465529704383 1 0 0.1 1.5 -0.2
15.0774249520381 0.683572423763506 1 -1 -0.200410631648187 0.115225132547872 1 0 0.1 1.5 -0.2
15.192650084586 0.375752529801805 1 -1 -0.187786128408041 1.40411350002157 1 0 0.1 1.5 -0.2
16.5967635846076 1 1 -1 -0.183349326010128 0.489234124159129 1 0 0.1 1.5 -0.2
17.0859977087667 0.991387299327302 1 -1 0.38737113311988 0.272822913380566 1 0 0.1 1.5 1
17.3588206221473 0.809645630031754 1 -1 0.845023276197527 0.133452552976586 1 0 0.1 1.5 1
17.4922731751239 0.516407672413022 1 -1 0.940488114607212 0.36166560757713 1 0 0.1 1.5 1
17.853938782701 0.405740158474727 1 -1 0.940270053472287 0.118086149198383 1 0 0.1 1.5 1
17.9720249318994 0.100209077833434 1 -1 0.926054354338872 0.864931891848247 1 0 0.1 1.5 1
18.8369568237476 0.392154591312031 1 -1 0.931583742635351 0.209409244078465 1 0 0.1 1.5 1
19.0463660678261 0.159681986574802 1 -1 0.932777902581684 0.720974074487376 1 0 0.1 1.5 1
19.7673401423135 0.336461246164704 1 -1 0.937031597782916 0.200983328196489 1 0 0.1 1.5 1
19.96832347051 0.0972479087218953 1 -1 0.933916883169016 0.796085564700515 1 0 0.1 1.5 1
20.7644090352105 0.334116360482308 1 -1 0.932871969131669 0.192761264559536 1 0 0.1 1.5 1
20.95717029977 0.0883253721299386 1 -1 0.933438837530068 0.786099944813046 1 0 0.1 1.5 1
21.7432702445831 0.317205327980374 1 -1 0.932962145608834 0.32377147818903 1 0 0.1 1.5 1
22.0670417227721 0.176222510531598 1 -1 0.936753481695982 0.32377147818903 1 0 0.1 1.5 1


==> data/closed_loop/04/2.dat <==
t r max min y dt rmax rmin dtmin dtmax ref
0 1 1 -1 0 0.416664450066452 1 0 0.1 1.5 1
0.416664450066452 0.933331560053161 1 -1 0.404376294565507 0.437044832093556 1 0 0.1 1.5 1
0.853709282160008 0.882967425728006 1 -1 0.916019057105465 0.416550837020058 1 0 0.1 1.5 1
1.27026011918007 0.816208095344053 1 -1 0.902593097513075 0.340813283926661 1 0 0.1 1.5 1
1.61107340310673 0.688858722485382 1 -1 0.912205396641398 0.446589145443986 1 0 0.1 1.5 1
2.05766254855071 0.646130038840571 1 -1 0.91146434278074 0.417316363619765 1 0 0.1 1.5 1
2.47497891217048 0.579983129736383 1 -1 0.908731965300719 0.47025877514117 1 0 0.1 1.5 1
2.94523768731165 0.556190149849319 1 -1 0.888886143817528 0.332879720086632 1 0 0.1 1.5 1
3.27811740739828 0.422493925918625 1 -1 0.877684932256317 0.489869188927291 1 0 0.1 1.5 1
3.76798659632557 0.414389277060457 1 -1 0.908740863258977 0.459894824801912 1 0 0.1 1.5 1
4.22788142112748 0.382305136901987 1 -1 0.893146530376277 0.502979174486757 1 0 0.1 1.5 1
4.73086059561424 0.384688476491393 1 -1 0.8739332221301 0.401226388900075 1 0 0.1 1.5 1
5.13208698451432 0.305669587611453 1 -1 0.873526738285818 0.511458927244871 1 0 0.1 1.5 1
5.64354591175919 0.31483672940735 1 -1 0.89101930829479 0.472220492068835 1 0 0.1 1.5 1
6.11576640382802 0.292613123062418 1 -1 0.899999192866823 0.524630263519372 1 0 0.1 1.5 1
6.64039666734739 0.312317333877916 1 -1 0.895756333640581 0.472565225931231 1 0 0.1 1.5 1
7.11296189327863 0.290369514622901 1 -1 0.899995026299369 0.526567810537985 1 0 0.1 1.5 1
7.63952970381661 0.311623763053289 1 -1 0.902699897692935 0.471742416374187 1 0 0.1 1.5 1
8.1112721201908 0.289017696152638 1 -1 0.906163159956713 0.594127304585159 1 0 0.1 1.5 1
8.70539942477596 0.364319539820766 1 -1 0.340031777418241 0.567662457470638 1 0 0.1 1.5 -0.2
9.27306188224659 0.418449505797276 1 -1 -0.219281662472608 0.182303087336425 1 0 0.1 1.5 -0.2
9.45536496958302 0.164291975666416 1 -1 -0.187042082341523 0.739357334863019 1 0 0.1 1.5 -0.2
10.194722304446 0.355777843556832 1 -1 -0.177912730923569 1.34091001659514 1 0 0.1 1.5 -0.2
11.5356323210412 1 1 -1 -0.411218791423071 0.293605560499863 1 0 0.1 1.5 -0.2
11.829237881541 0.834884448399891 1 -1 -0.292268866548675 0.304850146873637 1 0 0.1 1.5 -0.2
12.1340880284147 0.678764565898801 1 -1 -0.169397854952859 0.129396040508668 1 0 0.1 1.5 -0.2
12.2634840689233 0.382281398305736 1 -1 -0.191777594485633 1.16749347956582 1 0 0.1 1.5 -0.2
13.4309775484892 0.916276181958394 1 -1 -0.251708687754832 0.115831008057276 1 0 0.1 1.5 -0.2
13.5468085565464 0.608940988404214 1 -1 -0.222274259354022 0.130788556674277 1 0 0.1 1.5 -0.2
13.6775971132207 0.313571833743635 1 -1 -0.190199483285311 0.28502635779196 1 0 0.1 1.5 -0.2
13.9626234710127 0.141592919977204 1 -1 -0.188106097216768 0.355104426468419 1 0 0.1 1.5 -0.2
14.3177278974811 0.0256764611519381 1 -1 -0.172475903041381 0.474574526186961 1 0 0.1 1.5 -0.2
14.7923024236681 0.00533608210150704 1 -1 -0.165164354436802 0.503629632639623 1 0 0.1 1.5 -0.2
15.2959320563077 0.00823978821320537 1 -1 -0.183060097496926 1.18185900186019 1 0 0.1 1.5 -0.2
16.4777910581679 0.553726989701361 1 -1 -0.135338108259499 0.425717544040833 1 0 0.1 1.5 -0.2
16.9035086022087 0.494301024934028 1 -1 0.364245331115444 0.549487559285375 1 0 0.1 1.5 1
17.4529961614941 0.533891072362326 1 -1 0.854260513987018 0.310162079911503 1 0 0.1 1.5 1
17.7631582414056 0.382020736291529 1 -1 0.884900075618832 0.491087861290957 1 0 0.1 1.5 1
18.2542461026965 0.374891025324294 1 -1 0.866513952519873 0.310104991923943 1 0 0.1 1.5 1
18.5643510946205 0.222975018863448 1 -1 0.862323304596355 0.562301250876573 1 0 0.1 1.5 1
19.1266523454971 0.272816019564706 1 -1 0.877418306748965 0.420618863439572 1 0 0.1 1.5 1
19.5472712089366 0.209311110316364 1 -1 0.889095612828592 0.564799431927703 1 0 0.1 1.5 1
20.1120706408643 0.261150655858526 1 -1 0.862450648743571 0.375485331392728 1 0 0.1 1.5 1
20.4875559722571 0.161538920972708 1 -1 0.859006081049788 0.593860881812329 1 0 0.1 1.5 1
21.0814168540694 0.236627626422571 1 -1 0.84575324683812 0.381430872957132 1 0 0.1 1.5 1
21.4628477270265 0.141772324788277 1 -1 0.859777945846716 0.580560260814835 1 0 0.1 1.5 1
22.0434079878414 0.206220533440145 1 -1 0.84175972901867 0.580560260814835 1 0 0.1 1.5 1


==> data/closed_loop/04/3.dat <==
t r max min y dt rmax rmin dtmin dtmax ref
0 1 1 -1 0 0.416664450066452 1 0 0.1 1.5 1
0.416664450066452 0.933331560053161 1 -1 0.404449844235472 0.433997854557924 1 0 0.1 1.5 1
0.850662304624375 0.8805298436995 1 -1 0.902988459437223 0.412066399742917 1 0 0.1 1.5 1
1.26272870436729 0.810182963493834 1 -1 0.915955370185808 0.402495929358209 1 0 0.1 1.5 1
1.6652246337255 0.732179706980401 1 -1 0.905793292250183 0.438150180474505 1 0 0.1 1.5 1
2.10337481420001 0.682699851360005 1 -1 0.895889550189251 0.419460819525926 1 0 0.1 1.5 1
2.52283563372593 0.618268506980746 1 -1 0.93709273707751 0.447089973086583 1 0 0.1 1.5 1
2.96992560681252 0.575940485450013 1 -1 0.913521055483658 0.366703740404108 1 0 0.1 1.5 1
3.33662934721662 0.469303477773299 1 -1 0.886107442338233 0.484195153657277 1 0 0.1 1.5 1
3.8208245008739 0.45665960069912 1 -1 0.912849180049267 0.457121385298842 1 0 0.1 1.5 1
4.27794588617274 0.422356708938194 1 -1 0.914478045479443 0.504247026664488 1 0 0.1 1.5 1
4.78219291283723 0.425754330269785 1 -1 0.913327841398195 0.464513827152652 1 0 0.1 1.5 1
5.24670673998988 0.397365391991906 1 -1 0.886380425713735 0.487911353854175 1 0 0.1 1.5 1
5.73461809384406 0.387694475075246 1 -1 0.896620040489584 0.473123617934245 1 0 0.1 1.5 1
6.2077417117783 0.366193369422642 1 -1 0.877869147652453 0.480497251768159 1 0 0.1 1.5 1
6.68823896354646 0.350591170837169 1 -1 0.892185759865739 0.484295350009237 1 0 0.1 1.5 1
7.1725343135557 0.338027450844559 1 -1 0.904239324782899 0.495047360442829 1 0 0.1 1.5 1
7.66758167399853 0.334065339198822 1 -1 0.885642518568004 0.480771321549744 1 0 0.1 1.5 1
8.14835299554827 0.318682396438617 1 -1 0.900608970744134 0.538249603475437 1 0 0.1 1.5 1
8.68660259902371 0.349282079218966 1 -1 0.331609223078532 0.601787185710901 1 0 0.1 1.5 -0.2
9.28838978473461 0.430711827787686 1 -1 -0.256812378673204 0.29830901000944 1 0 0.1 1.5 -0.2
9.58669879474405 0.269359035795239 1 -1 -0.180725451407841 0.196209840779808 1 0 0.1 1.5 -0.2
9.78290863552386 0.0263269084190849 1 -1 -0.183064284619477 0.705790650991435 1 0 0.1 1.5 -0.2
10.4886992865153 0.190959429212233 1 -1 -0.224047005444658 0.262811610436202 1 0 0.1 1.5 -0.2
10.7515108969515 0.00120871756119456 1 -1 -0.207961977223554 0.500579673732378 1 0 0.1 1.5 -0.2
11.2520905706839 0.00167245654709686 1 -1 -0.157210058090954 1.4488903877672 1 0 0.1 1.5 -0.2
12.7009809584511 0.760784766760858 1 -1 -0.416660969571306 0.292085839327211 1 0 0.1 1.5 -0.2
12.9930667977783 0.594453438222627 1 -1 -0.306416829357191 0.23697484169311 1 0 0.1 1.5 -0.2
13.2300416394714 0.384033311577114 1 -1 -0.184326151300161 0.328053067555151 1 0 0.1 1.5 -0.2
13.5580947070265 0.246475765621235 1 -1 -0.200411730519471 0.211923338192911 1 0 0.1 1.5 -0.2
13.7700180452195 0.0160144361755638 1 -1 -0.201687491457007 0.822062243838937 1 0 0.1 1.5 -0.2
14.5920802890584 0.273664231246713 1 -1 -0.168661615525946 0.165117697396822 1 0 0.1 1.5 -0.2
14.7571979864552 0.00575838916417082 1 -1 -0.174478962666376 0.542547926708345 1 0 0.1 1.5 -0.2
15.2997459131636 0.0397967305308459 1 -1 -0.168765481104966 0.453425847807384 1 0 0.1 1.5 -0.2
15.7531717609709 0.00253740877675401 1 -1 -0.161878549723908 0.496830638632737 1 0 0.1 1.5 -0.2
16.2500023996037 1.91968294360745e-06 1 -1 0.333223713968648 0.541701977159395 1 0 0.1 1.5 1
16.7917043767631 0.0333635014104589 1 -1 0.897115569002843 0.606562376586233 1 0 0.1 1.5 1
17.3982667533493 0.118613402679445 1 -1 0.829985629863335 0.541144769841463 1 0 0.1 1.5 1
17.9394115231908 0.151529218552616 1 -1 0.87830980869676 0.5955521743387 1 0 0.1 1.5 1
18.5349636975295 0.227970958023576 1 -1 0.843940724197069 0.427029497852924 1 0 0.1 1.5 1
18.9619931953824 0.169594556305917 1 -1 0.858123658068222 0.593276666700362 1 0 0.1 1.5 1
19.5552698620828 0.244215889666207 1 -1 0.859577302886693 0.413644764210485 1 0 0.1 1.5 1
19.9689146262932 0.175131701034595 1 -1 0.86810348814074 0.593658709083272 1 0 0.1 1.5 1
20.5625733353765 0.250058668301214 1 -1 0.888228681898598 0.43766483795843 1 0 0.1 1.5 1
21.0002381733349 0.200190538667956 1 -1 0.895046232041158 0.545069412884217 1 0 0.1 1.5 1
21.5453075862192 0.23624606897533 1 -1 0.859953418625528 0.382978272847659 1 0 0.1 1.5 1
21.9282858590668 0.142628687253458 1 -1 0.854393677786761 0.601175946125927 1 0 0.1 1.5 1
22.5294618051927 0.2235694441542 1 -1 0.905275834384496 0.601175946125927 1 0 0.1 1.5 1


==> data/closed_loop/04/4.dat <==
t r max min y dt rmax rmin dtmin dtmax ref
0 1 1 -1 0 0.441007096783145 1 0 0.1 1.5 1
0.441007096783145 0.952805677426516 1 -1 0.462621241953336 0.411049976423332 1 0 0.1 1.5 1
0.852057073206477 0.881645658565181 1 -1 0.937836220789731 0.340108262223617 1 0 0.1 1.5 1
1.19216533543009 0.753732268344075 1 -1 0.933884926266328 0.198712304219502 1 0 0.1 1.5 1
1.3908776396496 0.512702111719676 1 -1 0.928554511623182 0.543016368559226 1 0 0.1 1.5 1
1.93389400820882 0.547115206567057 1 -1 0.930854640776418 0.342562766872957 1 0 0.1 1.5 1
2.27645677508178 0.421165420065422 1 -1 0.929403645259187 0.603139731836573 1 0 0.1 1.5 1
2.87959650691835 0.503677205534681 1 -1 0.928412891111436 0.358491976010039 1 0 0.1 1.5 1
3.23808848292839 0.390470786342712 1 -1 0.930359679508955 0.612950035193317 1 0 0.1 1.5 1
3.85103851812171 0.480830814497366 1 -1 0.926068355931348 0.198778995097267 1 0 0.1 1.5 1
4.04981751321897 0.239854010575179 1 -1 0.927395865964941 0.703676425826012 1 0 0.1 1.5 1
4.75349393904499 0.402795151235988 1 -1 0.921550493293042 0.263487341107044 1 0 0.1 1.5 1
5.01698128015203 0.213585024121623 1 -1 0.919184053951378 0.753476466072327 1 0 0.1 1.5 1
5.77045774622436 0.416366196979485 1 -1 0.928420217636523 0.261992429558743 1 0 0.1 1.5 1
6.0324501757831 0.22596014062648 1 -1 0.931328365354886 0.70429766375528 1 0 0.1 1.5 1
6.73674783953838 0.389398271630705 1 -1 0.922677167681091 0.273810456902227 1 0 0.1 1.5 1
7.01055829644061 0.208446637152486 1 -1 0.919279990483507 0.756839841371456 1 0 0.1 1.5 1
7.76739813781206 0.413918510249652 1 -1 0.927262565122589 0.250290418880711 1 0 0.1 1.5 1
8.01768855669278 0.21415084535422 1 -1 0.929971779344728 0.541832114540473 1 0 0.1 1.5 1
8.55952067123325 0.247616536986599 1 -1 0.340776602784805 0.615485611332163 1 0 0.1 1.5 -0.2
9.17500628256541 0.34000502605233 1 -1 -0.227511131899106 0.147280991595753 1 0 0.1 1.5 -0.2
9.32228727416116 0.0578298193289326 1 -1 -0.188543587283026 1.40583316387372 1 0 0.1 1.5 -0.2
10.7281204380349 0.782496350427911 1 -1 -0.209006973433441 0.106406044669455 1 0 0.1 1.5 -0.2
10.8345264827043 0.467621186163474 1 -1 -0.199605124092773 0.125696466112281 1 0 0.1 1.5 -0.2
10.9602229488166 0.1681783590533 1 -1 -0.18798895972732 1.41239228707881 1 0 0.1 1.5 -0.2
12.3726152358954 0.898092188716344 1 -1 -0.194596394605147 0.190735121897223 1 0 0.1 1.5 -0.2
12.5633503577927 0.650680286234123 1 -1 -0.19551813255874 1.41242574591923 1 0 0.1 1.5 -0.2
13.9757761037119 1 1 -1 -0.205409620266982 0.111669841152747 1 0 0.1 1.5 -0.2
14.0874459448646 0.689335872922197 1 -1 -0.198013860553146 0.145020936941604 1 0 0.1 1.5 -0.2
14.2324668818062 0.40535262247548 1 -1 -0.187831192600823 1.40704389568891 1 0 0.1 1.5 -0.2
15.6395107774951 1 1 -1 -0.173845597652168 0.108235349786886 1 0 0.1 1.5 -0.2
15.747746127282 0.686588279829509 1 -1 -0.181317983518357 0.523559389715301 1 0 0.1 1.5 -0.2
16.2713055169973 0.705435791601749 1 -1 0.385577414843189 0.403443716729409 1 0 0.1 1.5 1
16.6747492337267 0.628190764985276 1 -1 0.942256025509567 0.381099216972906 1 0 0.1 1.5 1
17.0558484506996 0.533070138563602 1 -1 0.940441726949607 0.163645074175214 1 0 0.1 1.5 1
17.2194935248749 0.263986197903774 1 -1 0.920745889105702 0.575317385526876 1 0 0.1 1.5 1
17.7948109104017 0.324240106325276 1 -1 0.929244278546937 0.462863059596948 1 0 0.1 1.5 1
18.2576739699987 0.294530554002833 1 -1 0.930495751668912 0.716443475067006 1 0 0.1 1.5 1
18.9741174450657 0.46768533405644 1 -1 0.935637825447405 0.305969881651404 1 0 0.1 1.5 1
19.2800873267171 0.312461239377562 1 -1 0.917424036201882 0.649447570966469 1 0 0.1 1.5 1
19.9295348976836 0.432019296150736 1 -1 0.935798182323766 0.469707551880514 1 0 0.1 1.5 1
20.3992424495641 0.407785337655147 1 -1 0.940135943908903 0.56212284343632 1 0 0.1 1.5 1
20.9613652930004 0.457483612404205 1 -1 0.919089642659499 0.227163540839495 1 0 0.1 1.5 1
21.1885288338399 0.2392144450758 1 -1 0.931526609152023 0.700687959189757 1 0 0.1 1.5 1
21.8892167930297 0.399764812427604 1 -1 0.938588316899623 0.372209664533088 1 0 0.1 1.5 1
22.2614264575627 0.297532544054074 1 -1 0.93332584967965 0.372209664533088 1 0 0.1 1.5 1


==> data/closed_loop/04/5.dat <==
t r max min y dt rmax rmin dtmin dtmax ref
0 1 1 -1 0 0.118614910830788 1 0 0.1 1.5 1
0.118614910830788 0.694891928664631 1 -1 0.0322891451860714 0.271397444288388 1 0 0.1 1.5 1
0.390012355119177 0.512009884095341 1 -1 0.35580069326597 0.370698269836972 1 0 0.1 1.5 1
0.760710624956148 0.408568499964919 1 -1 0.832306516909107 0.594295963975682 1 0 0.1 1.5 1
1.35500658893183 0.484005271145464 1 -1 0.789891984845734 0.307567265918614 1 0 0.1 1.5 1
1.66257385485044 0.330059083880355 1 -1 0.734328762609913 0.362344625558633 1 0 0.1 1.5 1
2.02491848040908 0.219934784327261 1 -1 0.90981912752581 0.384671126008866 1 0 0.1 1.5 1
2.40958960641794 0.127671685134355 1 -1 0.877603332867832 0.457513363579094 1 0 0.1 1.5 1
2.86710296999704 0.0936823759976297 1 -1 0.91822520233686 0.688164176327086 1 0 0.1 1.5 1
3.55526714632412 0.244213717059299 1 -1 0.876895578420886 0.392272118163166 1 0 0.1 1.5 1
3.94753926448729 0.158031411589831 1 -1 0.87332200565786 0.446140937345719 1 0 0.1 1.5 1
4.39368020183301 0.114944161466406 1 -1 0.897132613338552 0.458244968703429 1 0 0.1 1.5 1
4.85192517053644 0.0815401364291495 1 -1 0.918916198485397 0.496900595419556 1 0 0.1 1.5 1
5.34882576595599 0.0790606127647938 1 -1 0.894918030869921 0.454981539505357 1 0 0.1 1.5 1
5.80380730546135 0.0430458443690794 1 -1 0.854265900362241 0.503662750360437 1 0 0.1 1.5 1
6.30747005582179 0.0459760446574292 1 -1 0.8509582697512 0.468282837189485 1 0 0.1 1.5 1
6.77575289301127 0.0206023144090173 1 -1 0.847903624341651 0.505604827131169 1 0 0.1 1.5 1
7.28135772014244 0.0250861761139524 1 -1 0.888452939253524 0.490514108309674 1 0 0.1 1.5 1
7.77187182845211 0.0174974627616917 1 -1 0.698437384960496 0.485681596268011 1 0 0.1 1.5 1
8.25755342472013 0.00604273977610054 1 -1 0.838471233320659 0.621089757029509 1 0 0.1 1.5 1
8.87864318174963 0.102914545399707 1 -1 0.34118508284122 0.545052059372649 1 0 0.1 1.5 -0.2
9.42369524112228 0.138956192897826 1 -1 -0.234312270681738 0.47414874173654 1 0 0.1 1.5 -0.2
9.89784398285882 0.118275186287058 1 -1 -0.200658527672282 0.358799324898856 1 0 0.1 1.5 -0.2
10.2566433077577 0.00531464620614186 1 -1 -0.188719686502862 0.497204996789714 1 0 0.1 1.5 -0.2
10.7538483045474 0.00307864363791338 1 -1 -0.200500421961445 0.498714063511011 1 0 0.1 1.5 -0.2
11.2525623680584 0.0020498944467221 1 -1 -0.216685369774738 0.513554294552916 1 0 0.1 1.5 -0.2
11.7661166626113 0.0128933300890558 1 -1 -0.165958064668052 0.484846045989046 1 0 0.1 1.5 -0.2
12.2509627086004 0.000770166880292411 1 -1 -0.173797316965272 0.501031167066992 1 0 0.1 1.5 -0.2
12.7519938756674 0.00159510053388578 1 -1 -0.168841447014746 0.498549351284939 1 0 0.1 1.5 -0.2
13.2505432269523 0.000434581561837954 1 -1 -0.189915856877235 0.499997702709432 1 0 0.1 1.5 -0.2
13.7505409296617 0.000432743729384344 1 -1 -0.238167974113701 0.887338520440501 1 0 0.1 1.5 -0.2
14.6378794501022 0.310303560081786 1 -1 -0.218661332845259 0.114125215574918 1 0 0.1 1.5 -0.2
14.7520046656772 0.00160373254172008 1 -1 -0.21690890877773 0.503258067720582 1 0 0.1 1.5 -0.2
15.2552627333977 0.00421018671818524 1 -1 -0.14838998419924 0.495728727796983 1 0 0.1 1.5 -0.2
15.7509914611947 0.000793168955771806 1 -1 -0.190087001672956 0.499010623938712 1 0 0.1 1.5 -0.2
16.2500020851334 1.66810674256945e-06 1 -1 0.238430303963347 0.500010069098568 1 0 0.1 1.5 1
16.750012154232 9.72338559834807e-06 1 -1 0.910231845178054 0.531238782585948 1 0 0.1 1.5 1
17.2812509368179 0.0250007494543562 1 -1 0.893985497068247 0.490990946248768 1 0 0.1 1.5 1
17.7722418830667 0.017793506453372 1 -1 0.898756778352424 0.518301396704 1 0 0.1 1.5 1
18.2905432797707 0.032434623816573 1 -1 0.861988159159507 0.46414249894022 1 0 0.1 1.5 1
18.7546857787109 0.00374862296874912 1 -1 0.860769728926751 0.523502094993738 1 0 0.1 1.5 1
19.2781878737047 0.0225502989637403 1 -1 0.873344385267108 0.480977806258011 1 0 0.1 1.5 1
19.7591656799627 0.00733254397014871 1 -1 0.717416577813646 0.490916724329168 1 0 0.1 1.5 1
20.2500824042918 6.59234334834391e-05 1 -1 0.875951852750434 0.53421734053229 1 0 0.1 1.5 1
20.7842997448241 0.0274397958593171 1 -1 0.84388643310713 0.493421674003656 1 0 0.1 1.5 1
21.2777214188278 0.0221771350622412 1 -1 0.87786486621323 0.514633318624973 1 0 0.1 1.5 1
21.7923547374528 0.0338837899622192 1 -1 0.877463550382988 0.487179830351028 1 0 0.1 1.5 1
22.2795345678038 0.0236276542430414 1 -1 0.718460313951592 0.487179830351028 1 0 0.1 1.5 1


==> data/closed_loop/04/6.dat <==
t r max min y dt rmax rmin dtmin dtmax ref
0 1 1 -1 0 0.416664450066452 1 0 0.1 1.5 1
0.416664450066452 0.933331560053161 1 -1 0.3995999002506 0.439551501076058 1 0 0.1 1.5 1
0.85621595114251 0.884972760914008 1 -1 0.929653820279323 0.412002267795103 1 0 0.1 1.5 1
1.26821821893761 0.81457457515009 1 -1 0.914355094172608 0.336235955673514 1 0 0.1 1.5 1
1.60445417461113 0.683563339688901 1 -1 0.90271101468785 0.448693770645828 1 0 0.1 1.5 1
2.05314794525695 0.642518356205564 1 -1 0.895843578253264 0.36665596537283 1 0 0.1 1.5 1
2.41980391062978 0.535843128503828 1 -1 0.897137788772053 0.475497863400273 1 0 0.1 1.5 1
2.89530177403006 0.516241419224046 1 -1 0.861517113190728 0.25520623175825 1 0 0.1 1.5 1
3.15050800578831 0.320406404630646 1 -1 0.863718982990158 0.502751388821991 1 0 0.1 1.5 1
3.6532593946103 0.322607515688239 1 -1 0.9027123484757 0.470679352624904 1 0 0.1 1.5 1
4.1239387472352 0.299150997788163 1 -1 0.921746773173794 0.516896909200764 1 0 0.1 1.5 1
4.64083565643597 0.312668525148774 1 -1 0.893502881311746 0.399831047679226 1 0 0.1 1.5 1
5.04066670411519 0.232533363292154 1 -1 0.862953199896479 0.549688037615121 1 0 0.1 1.5 1
5.59035474173031 0.272283793384251 1 -1 0.879434401469236 0.451381264604134 1 0 0.1 1.5 1
6.04173600633445 0.233388805067557 1 -1 0.905195302216517 0.52960360204864 1 0 0.1 1.5 1
6.57133960838309 0.25707168670647 1 -1 0.914912923155295 0.461747562295083 1 0 0.1 1.5 1
7.03308717067817 0.226469736542536 1 -1 0.895239459803081 0.570205747129363 1 0 0.1 1.5 1
7.60329291780753 0.282634334246027 1 -1 0.871708397924359 0.389144350015814 1 0 0.1 1.5 1
7.99243726782335 0.193949814258679 1 -1 0.880503936467744 0.636956320377219 1 0 0.1 1.5 1
8.62939358820057 0.303514870560454 1 -1 0.386554769295122 0.624723725195095 1 0 0.1 1.5 -0.2
9.25411731339566 0.40329385071653 1 -1 -0.223369609708159 0.222830985836854 1 0 0.1 1.5 -0.2
9.47694829923252 0.181558639386012 1 -1 -0.190673866127918 1.25279757643414 1 0 0.1 1.5 -0.2
10.7297458756667 0.783796700533324 1 -1 -0.147107655905712 0.1181035752473 1 0 0.1 1.5 -0.2
10.847849450914 0.478279560731163 1 -1 -0.164758153169239 0.124369604303945 1 0 0.1 1.5 -0.2
10.9722190552179 0.177775244174319 1 -1 -0.189734736137975 0.403364488037965 1 0 0.1 1.5 -0.2
11.3755835432559 0.100466834604691 1 -1 -0.187365307026145 0.559432141776041 1 0 0.1 1.5 -0.2
11.9350156850319 0.148012548025524 1 -1 -0.222811456575465 0.316044404477296 1 0 0.1 1.5 -0.2
12.2510600895092 0.000848071607360001 1 -1 -0.206640717616864 0.500770340866035 1 0 0.1 1.5 -0.2
12.7518304303752 0.00146434430018799 1 -1 -0.174871374627048 0.510179598857261 1 0 0.1 1.5 -0.2
13.2620100292325 0.00960802338599648 1 -1 -0.224685176812487 0.489549047443363 1 0 0.1 1.5 -0.2
13.7515590766759 0.0012472613406867 1 -1 -0.220718769756963 0.906952113817674 1 0 0.1 1.5 -0.2
14.6585111904935 0.326808952394826 1 -1 -0.155028710421656 0.101244727030863 1 0 0.1 1.5 -0.2
14.7597559175244 0.00780473401951765 1 -1 -0.160628062938888 0.493578544577135 1 0 0.1 1.5 -0.2
15.2533344621015 0.00266756968122528 1 -1 -0.195499999457618 0.520591984532413 1 0 0.1 1.5 -0.2
15.7739264466339 0.0191411573071548 1 -1 -0.194860619664353 0.476075822442173 1 0 0.1 1.5 -0.2
16.2500022690761 1.81526089387818e-06 1 -1 0.279353294157453 0.552749738698097 1 0 0.1 1.5 1
16.8027520077742 0.0422016062193718 1 -1 0.858903730785185 0.588329678908547 1 0 0.1 1.5 1
17.3910816866828 0.112865349346209 1 -1 0.881460984129223 0.569495588171325 1 0 0.1 1.5 1
17.9605772748541 0.168461819883267 1 -1 0.887239720322546 0.537635396966476 1 0 0.1 1.5 1
18.4982126718206 0.198570137456449 1 -1 0.898969083147305 0.534839956470194 1 0 0.1 1.5 1
19.0330526282908 0.226442102632603 1 -1 0.876575691893552 0.507668913659789 1 0 0.1 1.5 1
19.5407215419505 0.232577233560432 1 -1 0.896485392424544 0.540660247139872 1 0 0.1 1.5 1
20.0813817890904 0.265105431272331 1 -1 0.875748063791745 0.48419528016608 1 0 0.1 1.5 1
20.5655770692565 0.252461655405196 1 -1 0.897204415594982 0.540884055195736 1 0 0.1 1.5 1
21.1064611244522 0.285168899561785 1 -1 0.911530543536549 0.486167360279886 1 0 0.1 1.5 1
21.5926284847321 0.274102787785695 1 -1 0.905166084121315 0.529872281954049 1 0 0.1 1.5 1
22.1225007666862 0.298000613348932 1 -1 0.87198216643085 0.529872281954049 1 0 0.1 1.5 1


==> data/closed_loop/04/7.dat <==
t r max min y dt rmax rmin dtmin dtmax ref
0 1 1 -1 0 0.416664450066452 1 0 0.1 1.5 1
0.416664450066452 0.933331560053161 1 -1 0.421736256809172 0.414892965667586 1 0 0.1 1.5 1
0.831557415734037 0.86524593258723 1 -1 0.899880715177309 0.413041585042347 1 0 0.1 1.5 1
1.24459900077638 0.795679200621108 1 -1 0.931848817014136 0.416308141218796 1 0 0.1 1.5 1
1.66090714199518 0.728725713596145 1 -1 0.89414476631504 0.423179659395589 1 0 0.1 1.5 1
2.08408680139077 0.667269441112616 1 -1 0.910544166495481 0.440090433441898 1 0 0.1 1.5 1
2.52417723483267 0.619341787866135 1 -1 0.888890567963723 0.433874882059872 1 0 0.1 1.5 1
2.95805211689254 0.566441693514032 1 -1 0.900394941142316 0.463804755483342 1 0 0.1 1.5 1
3.42185687237588 0.537485497900706 1 -1 0.913636579885306 0.453045629253101 1 0 0.1 1.5 1
3.87490250162898 0.499922001303187 1 -1 0.915726480154427 0.480769408690943 1 0 0.1 1.5 1
4.35567191031993 0.484537528255942 1 -1 0.891759184635396 0.453274759320321 1 0 0.1 1.5 1
4.80894666964025 0.447157335712198 1 -1 0.897174496607015 0.487289987179945 1 0 0.1 1.5 1
5.29623665682019 0.436989325456155 1 -1 0.915427889953059 0.468206492340953 1 0 0.1 1.5 1
5.76444314916115 0.411554519328917 1 -1 0.906424156870196 0.490407430955249 1 0 0.1 1.5 1
6.25485058011639 0.403880464093116 1 -1 0.874454289848855 0.460306754092707 1 0 0.1 1.5 1
6.7151573342091 0.372125867367281 1 -1 0.907452218766319 0.510901328991314 1 0 0.1 1.5 1
7.22605866320041 0.380846930560333 1 -1 0.86506807199275 0.331033135962353 1 0 0.1 1.5 1
7.55709179916277 0.245673439330215 1 -1 0.88224378701907 0.541255808297221 1 0 0.1 1.5 1
8.09834760745999 0.278678085967992 1 -1 0.899912321173305 0.373268887074268 1 0 0.1 1.5 1
8.47161649453426 0.177293195627406 1 -1 0.341275653123519 0.643084323040423 1 0 0.1 1.5 -0.2
9.11470081757468 0.291760654059744 1 -1 -0.274808865701495 0.34373344796545 1 0 0.1 1.5 -0.2
9.45843426554013 0.166747412432104 1 -1 -0.182384955461775 1.36573318600738 1 0 0.1 1.5 -0.2
10.8241674515475 0.85933396123801 1 -1 -0.230616042724583 0.101319218362653 1 0 0.1 1.5 -0.2
10.9254866699102 0.540389335928133 1 -1 -0.209641574410563 0.111469347024324 1 0 0.1 1.5 -0.2
11.0369560169345 0.229564813547591 1 -1 -0.186367565952132 0.291127367062034 1 0 0.1 1.5 -0.2
11.3280833839965 0.062466707197218 1 -1 -0.185037508325047 1.29858805561596 1 0 0.1 1.5 -0.2
12.6266714396125 0.701337151689983 1 -1 -0.19008509077628 0.170038547401505 1 0 0.1 1.5 -0.2
12.796709987014 0.437367989611188 1 -1 -0.183879540618713 0.863286707083187 1 0 0.1 1.5 -0.2
13.6599966940972 0.727997355277737 1 -1 -0.157859044277575 0.101658180786343 1 0 0.1 1.5 -0.2
13.7616548748835 0.409323899906812 1 -1 -0.174496268845475 0.104051443962636 1 0 0.1 1.5 -0.2
13.8657063188461 0.0925650550769197 1 -1 -0.193756482551707 0.82630132506274 1 0 0.1 1.5 -0.2
14.6920076439089 0.353606115127112 1 -1 -0.141695322952859 0.100907390350718 1 0 0.1 1.5 -0.2
14.7929150342596 0.0343320274076859 1 -1 -0.150242602695686 0.469938849384466 1 0 0.1 1.5 -0.2
15.2628538836441 0.010283106915259 1 -1 -0.212087136941646 0.495282633009388 1 0 0.1 1.5 -0.2
15.7581365166535 0.00650921332276949 1 -1 -0.170722286766263 0.491866106705704 1 0 0.1 1.5 -0.2
16.2500026233592 2.09868733130891e-06 1 -1 0.340424329030715 0.545874431292045 1 0 0.1 1.5 1
16.7958770546512 0.0367016437209666 1 -1 0.902056240063253 0.628276321244904 1 0 0.1 1.5 1
17.4241533758961 0.139322700716891 1 -1 0.875500579433099 0.543388579454316 1 0 0.1 1.5 1
17.9675419553504 0.174033564280344 1 -1 0.885601124813075 0.559191413186824 1 0 0.1 1.5 1
18.5267333685373 0.221386694829804 1 -1 0.862119874070066 0.503792465180648 1 0 0.1 1.5 1
19.0305258337179 0.224420666974322 1 -1 0.864024789580301 0.528605552638023 1 0 0.1 1.5 1
19.5591313863559 0.24730510908474 1 -1 0.864605722367868 0.490656399600063 1 0 0.1 1.5 1
20.049787785956 0.239830228764789 1 -1 0.87028436923959 0.530089488289995 1 0 0.1 1.5 1
20.579877274246 0.263901819396784 1 -1 0.874675101276791 0.484271318640065 1 0 0.1 1.5 1
21.064148592886 0.251318874308837 1 -1 0.89085630271038 0.539886243398904 1 0 0.1 1.5 1
21.604034836285 0.28322786902796 1 -1 0.896270628370512 0.483133183926459 1 0 0.1 1.5 1
22.0871680202114 0.269734416169128 1 -1 0.903687694126585 0.483133183926459 1 0 0.1 1.5 1


==> data/closed_loop/04/8.dat <==
t r max min y dt rmax rmin dtmin dtmax ref
0 1 1 -1 0 0.416706530225252 1 0 0.1 1.5 1
0.416706530225252 0.933365224180201 1 -1 0.395882996938728 0.447738774678722 1 0 0.1 1.5 1
0.864445304903974 0.891556243923179 1 -1 0.92290529455883 0.414560037347038 1 0 0.1 1.5 1
1.27900534225101 0.82320427380081 1 -1 0.91685021221667 0.395206688257004 1 0 0.1 1.5 1
1.67421203050802 0.739369624406413 1 -1 0.916515343597325 0.442642111218572 1 0 0.1 1.5 1
2.11685414172659 0.69348331338127 1 -1 0.905666830795226 0.377759233991922 1 0 0.1 1.5 1
2.49461337571851 0.595690700574807 1 -1 0.906528964854531 0.466286235696017 1 0 0.1 1.5 1
2.96089961141453 0.568719689131621 1 -1 0.914295730773159 0.435860586001807 1 0 0.1 1.5 1
3.39676019741633 0.517408157933067 1 -1 0.906733775319909 0.483315825280726 1 0 0.1 1.5 1
3.88007602269706 0.504060818157647 1 -1 0.898823776387282 0.443863807858857 1 0 0.1 1.5 1
4.32393983055592 0.459151864444733 1 -1 0.915335283555528 0.494376240731049 1 0 0.1 1.5 1
4.81831607128697 0.454652857029573 1 -1 0.918189787501525 0.451264676375435 1 0 0.1 1.5 1
5.2695807476624 0.415664598129921 1 -1 0.920057808599274 0.494442756711363 1 0 0.1 1.5 1
5.76402350437376 0.411218803499011 1 -1 0.907607034425349 0.390669540423169 1 0 0.1 1.5 1
6.15469304479693 0.323754435837546 1 -1 0.904487467817858 0.513279228630302 1 0 0.1 1.5 1
6.66797227342724 0.334377818741788 1 -1 0.917037667041696 0.467889208503639 1 0 0.1 1.5 1
7.13586148193087 0.308689185544699 1 -1 0.881175094557217 0.511249844764645 1 0 0.1 1.5 1
7.64711132669552 0.317689061356415 1 -1 0.855078700898183 0.404970356257261 1 0 0.1 1.5 1
8.05208168295278 0.241665346362224 1 -1 0.888001577451838 0.615229542985739 1 0 0.1 1.5 1
8.66731122593852 0.333848980750816 1 -1 0.356391818718938 0.59230767915078 1 0 0.1 1.5 -0.2
9.2596189050893 0.40769512407144 1 -1 -0.219877746611793 0.160988417901724 1 0 0.1 1.5 -0.2
9.42060732299102 0.136485858392819 1 -1 -0.187980570814799 0.331756765000456 1 0 0.1 1.5 -0.2
9.75236408799148 0.00189127039318415 1 -1 -0.179131726912583 0.497690918497986 1 0 0.1 1.5 -0.2
10.2500550064895 4.40051915723272e-05 1 -1 -0.164858498085285 0.499991871802822 1 0 0.1 1.5 -0.2
10.7500468782923 3.75026338291784e-05 1 -1 -0.207706746215968 0.499963675588228 1 0 0.1 1.5 -0.2
11.2500105538805 8.44310441217022e-06 1 -1 -0.198187122400904 0.50000842814214 1 0 0.1 1.5 -0.2
11.7500189820227 1.5185618123692e-05 1 -1 -0.212488105700419 0.499985526914534 1 0 0.1 1.5 -0.2
12.2500045089372 3.60714975128351e-06 1 -1 -0.21203598755892 0.500009016894323 1 0 0.1 1.5 -0.2
12.7500135258315 1.08206652100207e-05 1 -1 -0.179851827219348 0.500066941731873 1 0 0.1 1.5 -0.2
13.2500804675634 6.43740507080826e-05 1 -1 -0.221103743247396 0.499937078979292 1 0 0.1 1.5 -0.2
13.7500175465427 1.40372341416728e-05 1 -1 -0.172655933705021 0.499988530256008 1 0 0.1 1.5 -0.2
14.2500060767987 4.86143894751212e-06 1 -1 -0.180003654716686 0.50001087798109 1 0 0.1 1.5 -0.2
14.7500169547798 1.35638238197844e-05 1 -1 -0.207771350918972 0.500163496545047 1 0 0.1 1.5 -0.2
15.2501804513248 0.000144361059858378 1 -1 -0.170995597153779 0.499879972757595 1 0 0.1 1.5 -0.2
15.7500604240824 4.83392659342829e-05 1 -1 -0.193070362207666 0.499939572612423 1 0 0.1 1.5 -0.2
16.2499999966948 -2.64412858275165e-09 1 -1 0.279878090789687 0.554812641499783 1 0 0.1 1.5 1
16.8048126381946 0.0438501105556989 1 -1 0.880351403347601 0.60854720716522 1 0 0.1 1.5 1
17.4133598453598 0.130687876287875 1 -1 0.844269990969649 0.539178258557719 1 0 0.1 1.5 1
17.9525381039176 0.162030483134049 1 -1 0.910809035116811 0.591342914857485 1 0 0.1 1.5 1
18.543881018775 0.235104815020037 1 -1 0.87858109160594 0.44343348695558 1 0 0.1 1.5 1
18.9873145057306 0.1898516045845 1 -1 0.888810149597325 0.574618063279242 1 0 0.1 1.5 1
19.5619325690099 0.249546055207894 1 -1 0.892352347816961 0.456923526335906 1 0 0.1 1.5 1
20.0188560953458 0.21508487627662 1 -1 0.878610675883011 0.572287864105544 1 0 0.1 1.5 1
20.5911439594513 0.272915167561055 1 -1 0.875439130659349 0.45073934094729 1 0 0.1 1.5 1
21.0418833003986 0.233506640318887 1 -1 0.874212111043816 0.554799664707126 1 0 0.1 1.5 1
21.5966829651057 0.277346372084587 1 -1 0.872973183816667 0.456395779687782 1 0 0.1 1.5 1
22.0530787447935 0.242462995834813 1 -1 0.886221699056598 0.456395779687782 1 0 0.1 1.5 1


==> data/closed_loop/04/9.dat <==
t r max min y dt rmax rmin dtmin dtmax ref
0 1 1 -1 0 0.446122248540677 1 0 0.1 1.5 1
0.446122248540677 0.956897798832541 1 -1 0.474748244157634 0.52085029730724 1 0 0.1 1.5 1
0.966972545847916 0.973578036678333 1 -1 0.936691400018099 0.120335945058262 1 0 0.1 1.5 1
1.08730849090618 0.669846792724943 1 -1 0.928878728693133 0.341558799144328 1 0 0.1 1.5 1
1.42886729005051 0.543093832040406 1 -1 0.931274830527707 0.246267321259558 1 0 0.1 1.5 1
1.67513461131007 0.340107689048052 1 -1 0.933123864960576 0.319356034339088 1 0 0.1 1.5 1
1.99449064564915 0.195592516519323 1 -1 0.932331236527215 0.350485614934823 1 0 0.1 1.5 1
2.34497626058398 0.0759810084671813 1 -1 0.932697899068046 0.485768511374298 1 0 0.1 1.5 1
2.83074477195827 0.0645958175666199 1 -1 0.932529927032515 0.419273339415586 1 0 0.1 1.5 1
3.25001811137386 1.44890990887991e-05 1 -1 0.930986861034913 0.537986465075305 1 0 0.1 1.5 1
3.78800457644917 0.0304036611593331 1 -1 0.930848276626871 0.462002406429047 1 0 0.1 1.5 1
4.25000698287821 5.58630257052606e-06 1 -1 0.933046502307515 0.53517420572386 1 0 0.1 1.5 1
4.78518118860207 0.0281449508816581 1 -1 0.931653286785367 0.464824823139852 1 0 0.1 1.5 1
5.25000601174193 4.80939353980636e-06 1 -1 0.930351498782368 0.537775059413023 1 0 0.1 1.5 1
5.78778107115495 0.0302248569239581 1 -1 0.930092263254258 0.462225143327984 1 0 0.1 1.5 1
6.25000621448293 4.97158634577e-06 1 -1 0.92972670336254 0.53789271320804 1 0 0.1 1.5 1
6.78789892769097 0.0303191421527779 1 -1 0.933658901141964 0.462109451014202 1 0 0.1 1.5 1
7.25000837870518 6.70296413973759e-06 1 -1 0.934109939879166 0.536529698787733 1 0 0.1 1.5 1
7.78653807749291 0.0292304619943266 1 -1 0.935102605594698 0.463471153143319 1 0 0.1 1.5 1
8.25000923063623 7.38450898096765e-06 1 -1 0.93276340817781 0.542714980528334 1 0 0.1 1.5 1
8.79272421116456 0.0341793689316484 1 -1 0.340806710520008 0.584023713144834 1 0 0.1 1.5 -0.2
9.3767479243094 0.101398339447515 1 -1 -0.244721566588858 0.373323751801438 1 0 0.1 1.5 -0.2
9.75007167611083 5.73408886653248e-05 1 -1 -0.183387591609669 0.500762644047404 1 0 0.1 1.5 -0.2
10.2508343201582 0.000667456126589083 1 -1 -0.193422423365158 0.531900968090179 1 0 0.1 1.5 -0.2
10.7827352882484 0.0261882305987323 1 -1 -0.187522065088119 0.46888945927347 1 0 0.1 1.5 -0.2
11.2516247475219 0.0012997980175084 1 -1 -0.188328819719799 0.512215603307423 1 0 0.1 1.5 -0.2
11.7638403508293 0.0110722806634463 1 -1 -0.18746034208769 0.487321033000537 1 0 0.1 1.5 -0.2
12.2511613838298 0.000929107063875778 1 -1 -0.186298045769768 0.629361345666554 1 0 0.1 1.5 -0.2
12.8805227294964 0.104418183597119 1 -1 -0.189822268173337 0.401908750701327 1 0 0.1 1.5 -0.2
13.2824314801977 0.0259451841581811 1 -1 -0.18902107882437 0.738400810987793 1 0 0.1 1.5 -0.2
14.0208322911855 0.216665832948415 1 -1 -0.187922804916326 0.232142070143667 1 0 0.1 1.5 -0.2
14.2529743613292 0.00237948906334851 1 -1 -0.187879873106828 0.654028828697816 1 0 0.1 1.5 -0.2
14.907003190027 0.125602552021602 1 -1 -0.193900115997646 0.343844903023578 1 0 0.1 1.5 -0.2
15.2508480930506 0.000678474440464816 1 -1 -0.192587449487872 0.503877347021623 1 0 0.1 1.5 -0.2
15.7547254400722 0.0037803520577635 1 -1 -0.188464265263478 0.497015866544226 1 0 0.1 1.5 -0.2
16.2517413066164 0.00139304529314399 1 -1 0.393859698837305 0.621239252484692 1 0 0.1 1.5 1
16.8729805591011 0.0983844472808986 1 -1 0.935649493662744 0.377020901095637 1 0 0.1 1.5 1
17.2500014601968 1.16815740724974e-06 1 -1 0.895522875829636 0.539994515561229 1 0 0.1 1.5 1
17.789995975758 0.0319967806063902 1 -1 0.936405845064979 0.460010154423834 1 0 0.1 1.5 1
18.2500061301818 4.90414545878393e-06 1 -1 0.92937162932357 0.538400047315854 1 0 0.1 1.5 1
18.7884061774977 0.0307249419981406 1 -1 0.927796853107793 0.461599417248124 1 0 0.1 1.5 1
19.2500055947458 4.47579663986897e-06 1 -1 0.928777764071872 0.537875529400292 1 0 0.1 1.5 1
19.7878811241461 0.0303048993168749 1 -1 0.934250269259788 0.46212724037381 1 0 0.1 1.5 1
20.2500083645199 6.6916159244812e-06 1 -1 0.935733037859436 0.534243549283453 1 0 0.1 1.5 1
20.7842519138034 0.0274015310426872 1 -1 0.936182159827968 0.465756185773738 1 0 0.1 1.5 1
21.2500080995771 6.47966167910408e-06 1 -1 0.93313681167321 0.537569054955622 1 0 0.1 1.5 1
21.7875771545327 0.0300617236261769 1 -1 0.929414072826836 0.462428955515211 1 0 0.1 1.5 1
22.2500061100479 4.8880383458072e-06 1 -1 0.931116707787459 0.462428955515211 1 0 0.1 1.5 1


==> data/fixed_dt/004/1.dat <==
t max min y ref
0 1 -1 0 1
0.5 1 -1 0.534000961046307 1
1 1 -1 0.987610826380448 1
1.5 1 -1 0.955279411574837 1
2 1 -1 0.989207544729239 1
2.5 1 -1 0.982635451857174 1
3 1 -1 0.989649513378203 1
3.5 1 -1 0.98826150767871 1
4 1 -1 0.986161601374638 1
4.5 1 -1 0.986665653525221 1
5 1 -1 0.99133025086511 1
5.5 1 -1 0.989831441746351 1
6 1 -1 0.990719454784787 1
6.5 1 -1 0.991558738110164 1
7 1 -1 0.986463139924165 1
7.5 1 -1 0.988568507673598 1
8 1 -1 0.991723621213086 1
8.5 1 -1 0.364477224329677 -0.2
9 1 -1 -0.263765297187877 -0.2
9.5 1 -1 -0.218733475866045 -0.2
10 1 -1 -0.193038120379526 -0.2
10.5 1 -1 -0.20269655316501 -0.2
11 1 -1 -0.197241103795547 -0.2
11.5 1 -1 -0.202981670616918 -0.2
12 1 -1 -0.199672151991477 -0.2
12.5 1 -1 -0.200653002410554 -0.2
13 1 -1 -0.199170127595111 -0.2
13.5 1 -1 -0.200811820619187 -0.2
14 1 -1 -0.203614163501996 -0.2
14.5 1 -1 -0.196553765018089 -0.2
15 1 -1 -0.196351361106856 -0.2
15.5 1 -1 -0.200515705743185 -0.2
16 1 -1 -0.20181547787054 -0.2
16.5 1 -1 0.393964450145132 1
17 1 -1 0.990303698531021 1
17.5 1 -1 0.991345943403931 1
18 1 -1 0.989094888232761 1
18.5 1 -1 0.988522627905701 1
19 1 -1 0.984801177959572 1
19.5 1 -1 0.985403102647634 1
20 1 -1 0.988545120047986 1
20.5 1 -1 0.986446249113897 1
21 1 -1 0.988312239180144 1
21.5 1 -1 0.990843587910043 1
22 1 -1 0.988660204751149 1


==> data/fixed_dt/004/10.dat <==
t max min y ref
0 1 -1 0 1
0.5 1 -1 0.533783498655512 1
1 1 -1 0.988254881328601 1
1.5 1 -1 0.958452008120199 1
2 1 -1 0.990712524598502 1
2.5 1 -1 0.982314298867826 1
3 1 -1 0.989398292231339 1
3.5 1 -1 0.986808087223892 1
4 1 -1 0.98447069800706 1
4.5 1 -1 0.987292448521008 1
5 1 -1 0.990347918229043 1
5.5 1 -1 0.990380528095274 1
6 1 -1 0.985305609274251 1
6.5 1 -1 0.984149948252737 1
7 1 -1 0.988855214463199 1
7.5 1 -1 0.986902304009061 1
8 1 -1 0.987808885862544 1
8.5 1 -1 0.358357435416291 -0.2
9 1 -1 -0.271204741729656 -0.2
9.5 1 -1 -0.216953865607291 -0.2
10 1 -1 -0.187652050800039 -0.2
10.5 1 -1 -0.205675905584561 -0.2
11 1 -1 -0.197738086304754 -0.2
11.5 1 -1 -0.199896638171027 -0.2
12 1 -1 -0.199141423482823 -0.2
12.5 1 -1 -0.199085343784108 -0.2
13 1 -1 -0.199797203919049 -0.2
13.5 1 -1 -0.200239528862967 -0.2
14 1 -1 -0.203323490730459 -0.2
14.5 1 -1 -0.199532762396625 -0.2
15 1 -1 -0.195783176258789 -0.2
15.5 1 -1 -0.198661516496167 -0.2
16 1 -1 -0.19595282704312 -0.2
16.5 1 -1 0.401530106676004 1
17 1 -1 0.990318062209911 1
17.5 1 -1 0.986194350693704 1
18 1 -1 0.986273444957085 1
18.5 1 -1 0.986571764272009 1
19 1 -1 0.987374310425642 1
19.5 1 -1 0.990687964575491 1
20 1 -1 0.988048491482209 1
20.5 1 -1 0.986513443295536 1
21 1 -1 0.986220023097563 1
21.5 1 -1 0.988550040268193 1
22 1 -1 0.98837343663533 1


==> data/fixed_dt/004/2.dat <==
t max min y ref
0 1 -1 0 1
0.5 1 -1 0.531032794350403 1
1 1 -1 0.988088951934299 1
1.5 1 -1 0.960711118960872 1
2 1 -1 0.988898918487382 1
2.5 1 -1 0.979307709341798 1
3 1 -1 0.988858749880292 1
3.5 1 -1 0.987886503535661 1
4 1 -1 0.989586679325846 1
4.5 1 -1 0.986857795755278 1
5 1 -1 0.984789894490386 1
5.5 1 -1 0.989312824510036 1
6 1 -1 0.987088476693961 1
6.5 1 -1 0.983873442724569 1
7 1 -1 0.987626199384526 1
7.5 1 -1 0.989194863532506 1
8 1 -1 0.989820354899681 1
8.5 1 -1 0.370639332363727 -0.2
9 1 -1 -0.253083184276921 -0.2
9.5 1 -1 -0.21152184853563 -0.2
10 1 -1 -0.187968190694833 -0.2
10.5 1 -1 -0.203223026369105 -0.2
11 1 -1 -0.197977638083144 -0.2
11.5 1 -1 -0.200289673665081 -0.2
12 1 -1 -0.200391818767411 -0.2
12.5 1 -1 -0.200550518248573 -0.2
13 1 -1 -0.201849851183278 -0.2
13.5 1 -1 -0.199371078023723 -0.2
14 1 -1 -0.201051810429237 -0.2
14.5 1 -1 -0.199678164337459 -0.2
15 1 -1 -0.197324351409677 -0.2
15.5 1 -1 -0.20010578320807 -0.2
16 1 -1 -0.197745538059915 -0.2
16.5 1 -1 0.402812067870306 1
17 1 -1 0.989468092983336 1
17.5 1 -1 0.98572452470193 1
18 1 -1 0.987842850526676 1
18.5 1 -1 0.984943011143817 1
19 1 -1 0.984842411418384 1
19.5 1 -1 0.987184092693415 1
20 1 -1 0.985501585113446 1
20.5 1 -1 0.990248560838291 1
21 1 -1 0.98838235185539 1
21.5 1 -1 0.985264375882082 1
22 1 -1 0.98869727170265 1


==> data/fixed_dt/004/3.dat <==
t max min y ref
0 1 -1 0 1
0.5 1 -1 0.529776746230614 1
1 1 -1 0.986825211722924 1
1.5 1 -1 0.959761870577547 1
2 1 -1 0.988085094003392 1
2.5 1 -1 0.980445462097018 1
3 1 -1 0.986183132747431 1
3.5 1 -1 0.986794332597999 1
4 1 -1 0.986188819886379 1
4.5 1 -1 0.986842714031233 1
5 1 -1 0.988415618037668 1
5.5 1 -1 0.986957345519182 1
6 1 -1 0.987429073656815 1
6.5 1 -1 0.986035118405775 1
7 1 -1 0.987419145545961 1
7.5 1 -1 0.985801749730453 1
8 1 -1 0.987967713367523 1
8.5 1 -1 0.368306455819734 -0.2
9 1 -1 -0.247163815047754 -0.2
9.5 1 -1 -0.210535877215406 -0.2
10 1 -1 -0.193659451288074 -0.2
10.5 1 -1 -0.205022098671279 -0.2
11 1 -1 -0.198950960345594 -0.2
11.5 1 -1 -0.198484858467447 -0.2
12 1 -1 -0.200365355767309 -0.2
12.5 1 -1 -0.19982180663126 -0.2
13 1 -1 -0.203020128201841 -0.2
13.5 1 -1 -0.200848681211329 -0.2
14 1 -1 -0.199298532605634 -0.2
14.5 1 -1 -0.201321666915228 -0.2
15 1 -1 -0.198732617837798 -0.2
15.5 1 -1 -0.201406596146848 -0.2
16 1 -1 -0.198620548127213 -0.2
16.5 1 -1 0.398199507371484 1
17 1 -1 0.985654983351734 1
17.5 1 -1 0.987980063219389 1
18 1 -1 0.988274246396237 1
18.5 1 -1 0.986520027782047 1
19 1 -1 0.987779597776803 1
19.5 1 -1 0.98754911094911 1
20 1 -1 0.988020862788186 1
20.5 1 -1 0.987350792114533 1
21 1 -1 0.986125838614998 1
21.5 1 -1 0.986002816084168 1
22 1 -1 0.989248195635614 1


==> data/fixed_dt/004/4.dat <==
t max min y ref
0 1 -1 0 1
0.5 1 -1 0.533130612090909 1
1 1 -1 0.989081233568507 1
1.5 1 -1 0.957613228589551 1
2 1 -1 0.987248206275357 1
2.5 1 -1 0.984279755648489 1
3 1 -1 0.984958347103822 1
3.5 1 -1 0.982049539432289 1
4 1 -1 0.99127006394664 1
4.5 1 -1 0.986204184211645 1
5 1 -1 0.984617471350487 1
5.5 1 -1 0.988423543432134 1
6 1 -1 0.984957208717769 1
6.5 1 -1 0.986620798719614 1
7 1 -1 0.990740870896725 1
7.5 1 -1 0.991121442775682 1
8 1 -1 0.989369631171255 1
8.5 1 -1 0.35787549634298 -0.2
9 1 -1 -0.277753229301615 -0.2
9.5 1 -1 -0.220252623302603 -0.2
10 1 -1 -0.18472151347 -0.2
10.5 1 -1 -0.201920871563311 -0.2
11 1 -1 -0.197936250079663 -0.2
11.5 1 -1 -0.19808862202103 -0.2
12 1 -1 -0.200633107692924 -0.2
12.5 1 -1 -0.205232410164342 -0.2
13 1 -1 -0.197698830558765 -0.2
13.5 1 -1 -0.194937633222926 -0.2
14 1 -1 -0.202505248146983 -0.2
14.5 1 -1 -0.20292090892343 -0.2
15 1 -1 -0.203405281786964 -0.2
15.5 1 -1 -0.202489699198985 -0.2
16 1 -1 -0.201803900520854 -0.2
16.5 1 -1 0.390985426727744 1
17 1 -1 0.987549186980996 1
17.5 1 -1 0.98495971441967 1
18 1 -1 0.989718038114049 1
18.5 1 -1 0.990234979343371 1
19 1 -1 0.987955192996743 1
19.5 1 -1 0.988743070134468 1
20 1 -1 0.990050673824908 1
20.5 1 -1 0.986987627482347 1
21 1 -1 0.987237649608044 1
21.5 1 -1 0.986400786726786 1
22 1 -1 0.985885994638299 1


==> data/fixed_dt/004/5.dat <==
t max min y ref
0 1 -1 0 1
0.5 1 -1 0.533130612090909 1
1 1 -1 0.989081233568507 1
1.5 1 -1 0.957613228589551 1
2 1 -1 0.987248206275357 1
2.5 1 -1 0.984279755648489 1
3 1 -1 0.984958347103822 1
3.5 1 -1 0.982049539432289 1
4 1 -1 0.99127006394664 1
4.5 1 -1 0.986204184211645 1
5 1 -1 0.984617471350487 1
5.5 1 -1 0.988423543432134 1
6 1 -1 0.984957208717769 1
6.5 1 -1 0.986620798719614 1
7 1 -1 0.990740870896725 1
7.5 1 -1 0.991121442775682 1
8 1 -1 0.989369631171255 1
8.5 1 -1 0.35787549634298 -0.2
9 1 -1 -0.277753229301615 -0.2
9.5 1 -1 -0.220252623302603 -0.2
10 1 -1 -0.18472151347 -0.2
10.5 1 -1 -0.201920871563311 -0.2
11 1 -1 -0.197936250079663 -0.2
11.5 1 -1 -0.19808862202103 -0.2
12 1 -1 -0.200633107692924 -0.2
12.5 1 -1 -0.205232410164342 -0.2
13 1 -1 -0.197698830558765 -0.2
13.5 1 -1 -0.194937633222926 -0.2
14 1 -1 -0.202505248146983 -0.2
14.5 1 -1 -0.20292090892343 -0.2
15 1 -1 -0.203405281786964 -0.2
15.5 1 -1 -0.202489699198985 -0.2
16 1 -1 -0.201803900520854 -0.2
16.5 1 -1 0.390985426727744 1
17 1 -1 0.987549186980996 1
17.5 1 -1 0.98495971441967 1
18 1 -1 0.989718038114049 1
18.5 1 -1 0.990234979343371 1
19 1 -1 0.987955192996743 1
19.5 1 -1 0.988743070134468 1
20 1 -1 0.990050673824908 1
20.5 1 -1 0.986987627482347 1
21 1 -1 0.987237649608044 1
21.5 1 -1 0.986400786726786 1
22 1 -1 0.985885994638299 1


==> data/fixed_dt/004/6.dat <==
t max min y ref
0 1 -1 0 1
0.5 1 -1 0.534065619254805 1
1 1 -1 0.986501965563468 1
1.5 1 -1 0.956541120671041 1
2 1 -1 0.9849622133102 1
2.5 1 -1 0.976310455962384 1
3 1 -1 0.985095591809395 1
3.5 1 -1 0.983365228126278 1
4 1 -1 0.986515277199274 1
4.5 1 -1 0.989721069647647 1
5 1 -1 0.98790968474869 1
5.5 1 -1 0.985431663615415 1
6 1 -1 0.985222624561486 1
6.5 1 -1 0.984624894970881 1
7 1 -1 0.988231048142521 1
7.5 1 -1 0.987109825623029 1
8 1 -1 0.988735365364812 1
8.5 1 -1 0.383024863606896 -0.2
9 1 -1 -0.222241065726719 -0.2
9.5 1 -1 -0.204622738604934 -0.2
10 1 -1 -0.197472239979368 -0.2
10.5 1 -1 -0.199839006593121 -0.2
11 1 -1 -0.200520351849864 -0.2
11.5 1 -1 -0.198891182270017 -0.2
12 1 -1 -0.200825658974059 -0.2
12.5 1 -1 -0.199700425904217 -0.2
13 1 -1 -0.198193762918831 -0.2
13.5 1 -1 -0.202031682624117 -0.2
14 1 -1 -0.204107185566884 -0.2
14.5 1 -1 -0.201383637622411 -0.2
15 1 -1 -0.198814880555182 -0.2
15.5 1 -1 -0.199822914229642 -0.2
16 1 -1 -0.200370040984279 -0.2
16.5 1 -1 0.399535542659122 1
17 1 -1 0.992497125637818 1
17.5 1 -1 0.986183303469954 1
18 1 -1 0.988102860225517 1
18.5 1 -1 0.985582519691277 1
19 1 -1 0.988740803370168 1
19.5 1 -1 0.988079289647203 1
20 1 -1 0.989803915299475 1
20.5 1 -1 0.988235537477366 1
21 1 -1 0.985239717919508 1
21.5 1 -1 0.988303189850701 1
22 1 -1 0.983692898358182 1


==> data/fixed_dt/004/7.dat <==
t max min y ref
0 1 -1 0 1
0.5 1 -1 0.532862763135934 1
1 1 -1 0.986854552927539 1
1.5 1 -1 0.957384477735362 1
2 1 -1 0.987445923612386 1
2.5 1 -1 0.980451264308608 1
3 1 -1 0.989179582147932 1
3.5 1 -1 0.984812263981635 1
4 1 -1 0.989784737835716 1
4.5 1 -1 0.99159508613843 1
5 1 -1 0.986965288356206 1
5.5 1 -1 0.98855856873468 1
6 1 -1 0.986893696184939 1
6.5 1 -1 0.988360426737412 1
7 1 -1 0.98906060044479 1
7.5 1 -1 0.982901684229658 1
8 1 -1 0.989044824200442 1
8.5 1 -1 0.373747774760929 -0.2
9 1 -1 -0.243445613799009 -0.2
9.5 1 -1 -0.209723386880587 -0.2
10 1 -1 -0.194744464539385 -0.2
10.5 1 -1 -0.201044304619153 -0.2
11 1 -1 -0.196573456372397 -0.2
11.5 1 -1 -0.200243109960151 -0.2
12 1 -1 -0.20042417152183 -0.2
12.5 1 -1 -0.199523644338541 -0.2
13 1 -1 -0.198387460393794 -0.2
13.5 1 -1 -0.200880709414665 -0.2
14 1 -1 -0.197133278257328 -0.2
14.5 1 -1 -0.198230588463863 -0.2
15 1 -1 -0.199972375315656 -0.2
15.5 1 -1 -0.196496951212712 -0.2
16 1 -1 -0.198200928600319 -0.2
16.5 1 -1 0.39738248329846 1
17 1 -1 0.990332850684066 1
17.5 1 -1 0.987843829727238 1
18 1 -1 0.989350558494325 1
18.5 1 -1 0.988490759716486 1
19 1 -1 0.98709604891851 1
19.5 1 -1 0.986623692409628 1
20 1 -1 0.989386748012797 1
20.5 1 -1 0.989486933877715 1
21 1 -1 0.988227548628934 1
21.5 1 -1 0.986198173322663 1
22 1 -1 0.984928480465854 1


==> data/fixed_dt/004/8.dat <==
t max min y ref
0 1 -1 0 1
0.5 1 -1 0.534994148332266 1
1 1 -1 0.987562249154428 1
1.5 1 -1 0.95614120627492 1
2 1 -1 0.989655718867482 1
2.5 1 -1 0.982949181897774 1
3 1 -1 0.989205685523173 1
3.5 1 -1 0.987253767341743 1
4 1 -1 0.988361904601117 1
4.5 1 -1 0.98714125914104 1
5 1 -1 0.989090875252189 1
5.5 1 -1 0.989541555839687 1
6 1 -1 0.985682755941507 1
6.5 1 -1 0.985671889872359 1
7 1 -1 0.989121792516301 1
7.5 1 -1 0.989230159210211 1
8 1 -1 0.986756859307622 1
8.5 1 -1 0.358903988758404 -0.2
9 1 -1 -0.263685236855538 -0.2
9.5 1 -1 -0.212917081491575 -0.2
10 1 -1 -0.190574775235734 -0.2
10.5 1 -1 -0.204829153495652 -0.2
11 1 -1 -0.200487367807614 -0.2
11.5 1 -1 -0.202548632979652 -0.2
12 1 -1 -0.198109937530353 -0.2
12.5 1 -1 -0.198074607292549 -0.2
13 1 -1 -0.201133443995779 -0.2
13.5 1 -1 -0.205097010485408 -0.2
14 1 -1 -0.198890624774391 -0.2
14.5 1 -1 -0.199190413071913 -0.2
15 1 -1 -0.199062727584188 -0.2
15.5 1 -1 -0.20056554634684 -0.2
16 1 -1 -0.199614877271064 -0.2
16.5 1 -1 0.397459136661467 1
17 1 -1 0.987361297896578 1
17.5 1 -1 0.984759282251848 1
18 1 -1 0.988099619632278 1
18.5 1 -1 0.988515240681769 1
19 1 -1 0.987006677977409 1
19.5 1 -1 0.987279321162609 1
20 1 -1 0.991118445749895 1
20.5 1 -1 0.990060709729659 1
21 1 -1 0.987413425708397 1
21.5 1 -1 0.986947534245201 1
22 1 -1 0.988507443297186 1


==> data/fixed_dt/004/9.dat <==
t max min y ref
0 1 -1 0 1
0.5 1 -1 0.528876527570415 1
1 1 -1 0.99250862651082 1
1.5 1 -1 0.964041248703653 1
2 1 -1 0.985145996992513 1
2.5 1 -1 0.978443013192705 1
3 1 -1 0.987119535715199 1
3.5 1 -1 0.987384163337982 1
4 1 -1 0.991396586024879 1
4.5 1 -1 0.984923963956766 1
5 1 -1 0.982463951150103 1
5.5 1 -1 0.987570881569283 1
6 1 -1 0.989739005559029 1
6.5 1 -1 0.98550820190353 1
7 1 -1 0.983059454329954 1
7.5 1 -1 0.98681149702208 1
8 1 -1 0.984707637551195 1
8.5 1 -1 0.35451528989613 -0.2
9 1 -1 -0.277124928096708 -0.2
9.5 1 -1 -0.220656177111686 -0.2
10 1 -1 -0.187400977023596 -0.2
10.5 1 -1 -0.204668575869678 -0.2
11 1 -1 -0.197823012159351 -0.2
11.5 1 -1 -0.203485581697611 -0.2
12 1 -1 -0.201932216504654 -0.2
12.5 1 -1 -0.19767034262405 -0.2
13 1 -1 -0.199051139263821 -0.2
13.5 1 -1 -0.19950220715052 -0.2
14 1 -1 -0.200632109155221 -0.2
14.5 1 -1 -0.201468341174712 -0.2
15 1 -1 -0.199637203376021 -0.2
15.5 1 -1 -0.197122028146857 -0.2
16 1 -1 -0.19990165722555 -0.2
16.5 1 -1 0.39484444263699 1
17 1 -1 0.988062423608194 1
17.5 1 -1 0.984938144397147 1
18 1 -1 0.985903825423367 1
18.5 1 -1 0.983537241400154 1
19 1 -1 0.98874044698458 1
19.5 1 -1 0.989216427287983 1
20 1 -1 0.987759246112147 1
20.5 1 -1 0.987086223461502 1
21 1 -1 0.988291772454643 1
21.5 1 -1 0.990341321592416 1
22 1 -1 0.989416249487428 1


==> data/fixed_dt/04/1.dat <==
t max min y ref
0 1 -1 0 1
0.5 1 -1 0.437410433253625 1
1 1 -1 0.893494596183112 1
1.5 1 -1 0.921931260690577 1
2 1 -1 0.872744475064519 1
2.5 1 -1 0.892378951120088 1
3 1 -1 0.877940833257027 1
3.5 1 -1 0.853542858825118 1
4 1 -1 0.858020858581052 1
4.5 1 -1 0.882924609845342 1
5 1 -1 0.919500947730583 1
5.5 1 -1 0.904523512250188 1
6 1 -1 0.871517829314067 1
6.5 1 -1 0.900825159653782 1
7 1 -1 0.905652811686376 1
7.5 1 -1 0.902590514913702 1
8 1 -1 0.890084965215765 1
8.5 1 -1 0.295371776905073 -0.2
9 1 -1 -0.205096402916369 -0.2
9.5 1 -1 -0.150969474060046 -0.2
10 1 -1 -0.190573184796745 -0.2
10.5 1 -1 -0.195106003104407 -0.2
11 1 -1 -0.165969125060278 -0.2
11.5 1 -1 -0.198026488078518 -0.2
12 1 -1 -0.202400966944441 -0.2
12.5 1 -1 -0.207338242500985 -0.2
13 1 -1 -0.213515356669441 -0.2
13.5 1 -1 -0.168453981436824 -0.2
14 1 -1 -0.180828074106575 -0.2
14.5 1 -1 -0.174538580656463 -0.2
15 1 -1 -0.204491726647933 -0.2
15.5 1 -1 -0.217768713406419 -0.2
16 1 -1 -0.172092212902385 -0.2
16.5 1 -1 0.336693859482733 1
17 1 -1 0.896649585201397 1
17.5 1 -1 0.89368585153185 1
18 1 -1 0.871999097352918 1
18.5 1 -1 0.910207634384945 1
19 1 -1 0.902308541302152 1
19.5 1 -1 0.9002241313127 1
20 1 -1 0.87267005445521 1
20.5 1 -1 0.896510619884549 1
21 1 -1 0.908342093863129 1
21.5 1 -1 0.872467812144419 1
22 1 -1 0.876505332327727 1


==> data/fixed_dt/04/10.dat <==
t max min y ref
0 1 -1 0 1
0.5 1 -1 0.454673559414052 1
1 1 -1 0.909752109430053 1
1.5 1 -1 0.879779221155672 1
2 1 -1 0.911047772561134 1
2.5 1 -1 0.892019044307387 1
3 1 -1 0.860934707728554 1
3.5 1 -1 0.876999521359687 1
4 1 -1 0.908080599519328 1
4.5 1 -1 0.91656945820276 1
5 1 -1 0.881884314880776 1
5.5 1 -1 0.904651534142917 1
6 1 -1 0.897775377803732 1
6.5 1 -1 0.883954232841526 1
7 1 -1 0.917025618016901 1
7.5 1 -1 0.919016698858288 1
8 1 -1 0.903846551822189 1
8.5 1 -1 0.304503357242009 -0.2
9 1 -1 -0.338925203709769 -0.2
9.5 1 -1 -0.237578769736724 -0.2
10 1 -1 -0.138753381319399 -0.2
10.5 1 -1 -0.163306908218236 -0.2
11 1 -1 -0.1769948123381 -0.2
11.5 1 -1 -0.215783282236248 -0.2
12 1 -1 -0.176591857990936 -0.2
12.5 1 -1 -0.165553922408611 -0.2
13 1 -1 -0.208803726626863 -0.2
13.5 1 -1 -0.209804442699846 -0.2
14 1 -1 -0.204050852362619 -0.2
14.5 1 -1 -0.200983353576603 -0.2
15 1 -1 -0.187191826450639 -0.2
15.5 1 -1 -0.174699889548407 -0.2
16 1 -1 -0.171303262857639 -0.2
16.5 1 -1 0.336621792820624 1
17 1 -1 0.892478237308858 1
17.5 1 -1 0.88516095189935 1
18 1 -1 0.868036208335354 1
18.5 1 -1 0.910205309338486 1
19 1 -1 0.885682805138614 1
19.5 1 -1 0.880719798055026 1
20 1 -1 0.876924280165748 1
20.5 1 -1 0.909301950645633 1
21 1 -1 0.884862465262805 1
21.5 1 -1 0.862799396289616 1
22 1 -1 0.884917091870665 1


==> data/fixed_dt/04/2.dat <==
t max min y ref
0 1 -1 0 1
0.5 1 -1 0.407644825062987 1
1 1 -1 0.865890185914171 1
1.5 1 -1 0.897682598090099 1
2 1 -1 0.902256146050025 1
2.5 1 -1 0.85693645666856 1
3 1 -1 0.827009396706104 1
3.5 1 -1 0.908613740992903 1
4 1 -1 0.910100679068546 1
4.5 1 -1 0.858483682885285 1
5 1 -1 0.830290497956417 1
5.5 1 -1 0.87061579763479 1
6 1 -1 0.896966495130033 1
6.5 1 -1 0.893559246897644 1
7 1 -1 0.894993700757859 1
7.5 1 -1 0.908915137035269 1
8 1 -1 0.851547063287326 1
8.5 1 -1 0.27391199196736 -0.2
9 1 -1 -0.299255403303501 -0.2
9.5 1 -1 -0.208540208299103 -0.2
10 1 -1 -0.174757459378477 -0.2
10.5 1 -1 -0.198247146019039 -0.2
11 1 -1 -0.16735715502157 -0.2
11.5 1 -1 -0.206535837993965 -0.2
12 1 -1 -0.219419460927476 -0.2
12.5 1 -1 -0.216295463489124 -0.2
13 1 -1 -0.178251496158074 -0.2
13.5 1 -1 -0.167169300790001 -0.2
14 1 -1 -0.186594729427515 -0.2
14.5 1 -1 -0.182068268030672 -0.2
15 1 -1 -0.236586801682589 -0.2
15.5 1 -1 -0.22434420702975 -0.2
16 1 -1 -0.185051891683802 -0.2
16.5 1 -1 0.267744276023028 1
17 1 -1 0.816697190192871 1
17.5 1 -1 0.865599637860245 1
18 1 -1 0.880163670713093 1
18.5 1 -1 0.906832291018591 1
19 1 -1 0.86765274330993 1
19.5 1 -1 0.868906845150756 1
20 1 -1 0.912325707509527 1
20.5 1 -1 0.842578415772914 1
21 1 -1 0.838217694740491 1
21.5 1 -1 0.876535851828433 1
22 1 -1 0.892487697111918 1


==> data/fixed_dt/04/3.dat <==
t max min y ref
0 1 -1 0 1
0.5 1 -1 0.411328115720579 1
1 1 -1 0.895879327635549 1
1.5 1 -1 0.921425119755265 1
2 1 -1 0.87398336871937 1
2.5 1 -1 0.921404458970928 1
3 1 -1 0.900828174589606 1
3.5 1 -1 0.87416303605343 1
4 1 -1 0.910401641572459 1
4.5 1 -1 0.905459040715322 1
5 1 -1 0.915452341730104 1
5.5 1 -1 0.886272836235945 1
6 1 -1 0.864551587551596 1
6.5 1 -1 0.906813660165964 1
7 1 -1 0.902330763011201 1
7.5 1 -1 0.899999348849397 1
8 1 -1 0.864356873756922 1
8.5 1 -1 0.26196998656871 -0.2
9 1 -1 -0.22848935065307 -0.2
9.5 1 -1 -0.177883325786668 -0.2
10 1 -1 -0.178760338715801 -0.2
10.5 1 -1 -0.201857968506054 -0.2
11 1 -1 -0.20625151931048 -0.2
11.5 1 -1 -0.203729409138379 -0.2
12 1 -1 -0.167471731409364 -0.2
12.5 1 -1 -0.18581931357324 -0.2
13 1 -1 -0.193213305603935 -0.2
13.5 1 -1 -0.179366761916257 -0.2
14 1 -1 -0.199645338589057 -0.2
14.5 1 -1 -0.162351540275874 -0.2
15 1 -1 -0.195377688300079 -0.2
15.5 1 -1 -0.217126712697343 -0.2
16 1 -1 -0.190511171389924 -0.2
16.5 1 -1 0.271273280584283 1
17 1 -1 0.878553863895693 1
17.5 1 -1 0.898181525603954 1
18 1 -1 0.855989873477577 1
18.5 1 -1 0.877448145321388 1
19 1 -1 0.901639402894711 1
19.5 1 -1 0.87930385638021 1
20 1 -1 0.844993903903004 1
20.5 1 -1 0.869229335708693 1
21 1 -1 0.899526017085283 1
21.5 1 -1 0.894845405212883 1
22 1 -1 0.892945745480825 1


==> data/fixed_dt/04/4.dat <==
t max min y ref
0 1 -1 0 1
0.5 1 -1 0.448549261868829 1
1 1 -1 0.907192874638008 1
1.5 1 -1 0.878101395499089 1
2 1 -1 0.852919871018512 1
2.5 1 -1 0.92363638273857 1
3 1 -1 0.88671646537039 1
3.5 1 -1 0.882027312203632 1
4 1 -1 0.859196367938065 1
4.5 1 -1 0.838184127687622 1
5 1 -1 0.874096408012405 1
5.5 1 -1 0.839428887903058 1
6 1 -1 0.890483384320594 1
6.5 1 -1 0.924003394329343 1
7 1 -1 0.894352416566878 1
7.5 1 -1 0.891936513756934 1
8 1 -1 0.863730821550819 1
8.5 1 -1 0.225721426213257 -0.2
9 1 -1 -0.29741367548031 -0.2
9.5 1 -1 -0.21485997507106 -0.2
10 1 -1 -0.16622818273471 -0.2
10.5 1 -1 -0.166260930413366 -0.2
11 1 -1 -0.191211086445888 -0.2
11.5 1 -1 -0.192877760318197 -0.2
12 1 -1 -0.217316614881166 -0.2
12.5 1 -1 -0.183537983823972 -0.2
13 1 -1 -0.185974893904043 -0.2
13.5 1 -1 -0.224418131745642 -0.2
14 1 -1 -0.197198786505947 -0.2
14.5 1 -1 -0.210896455506008 -0.2
15 1 -1 -0.228863157122324 -0.2
15.5 1 -1 -0.238235336332262 -0.2
16 1 -1 -0.204277241603827 -0.2
16.5 1 -1 0.364597581129189 1
17 1 -1 0.869287258735031 1
17.5 1 -1 0.879324972047984 1
18 1 -1 0.894730755102604 1
18.5 1 -1 0.90246889624208 1
19 1 -1 0.892858806119842 1
19.5 1 -1 0.908812032461334 1
20 1 -1 0.932533499608052 1
20.5 1 -1 0.881568174912029 1
21 1 -1 0.894148742591069 1
21.5 1 -1 0.907015060508831 1
22 1 -1 0.859874825588907 1


==> data/fixed_dt/04/5.dat <==
t max min y ref
0 1 -1 0 1
0.5 1 -1 0.437918782538688 1
1 1 -1 0.85555120569394 1
1.5 1 -1 0.854564428918064 1
2 1 -1 0.903378904802834 1
2.5 1 -1 0.866999609032413 1
3 1 -1 0.84265766610076 1
3.5 1 -1 0.881038193882399 1
4 1 -1 0.887042732130964 1
4.5 1 -1 0.901525438132421 1
5 1 -1 0.91049907618524 1
5.5 1 -1 0.908237658411205 1
6 1 -1 0.903414434476589 1
6.5 1 -1 0.87277772631323 1
7 1 -1 0.869002463540949 1
7.5 1 -1 0.877957595233424 1
8 1 -1 0.870640633063501 1
8.5 1 -1 0.379814362074809 -0.2
9 1 -1 -0.165652005360536 -0.2
9.5 1 -1 -0.18087940246479 -0.2
10 1 -1 -0.200539132061538 -0.2
10.5 1 -1 -0.190759538396657 -0.2
11 1 -1 -0.206895938199028 -0.2
11.5 1 -1 -0.217852579907816 -0.2
12 1 -1 -0.185735685069437 -0.2
12.5 1 -1 -0.194553768106363 -0.2
13 1 -1 -0.204189840012089 -0.2
13.5 1 -1 -0.169443967621863 -0.2
14 1 -1 -0.188591157101063 -0.2
14.5 1 -1 -0.212666712491962 -0.2
15 1 -1 -0.175555682326169 -0.2
15.5 1 -1 -0.192282511974781 -0.2
16 1 -1 -0.179057590815491 -0.2
16.5 1 -1 0.337533768077639 1
17 1 -1 0.897440939371031 1
17.5 1 -1 0.881042956811426 1
18 1 -1 0.865945680381558 1
18.5 1 -1 0.892257486478529 1
19 1 -1 0.906799882346392 1
19.5 1 -1 0.89381293710934 1
20 1 -1 0.906918654636641 1
20.5 1 -1 0.864240974292578 1
21 1 -1 0.839034198162088 1
21.5 1 -1 0.892532400737895 1
22 1 -1 0.881692170921587 1


==> data/fixed_dt/04/6.dat <==
t max min y ref
0 1 -1 0 1
0.5 1 -1 0.477771971329154 1
1 1 -1 0.916969245184378 1
1.5 1 -1 0.876572734777563 1
2 1 -1 0.887783415720563 1
2.5 1 -1 0.913336305401603 1
3 1 -1 0.886719548512705 1
3.5 1 -1 0.879598547176397 1
4 1 -1 0.857066564992818 1
4.5 1 -1 0.869332129394584 1
5 1 -1 0.905805252813353 1
5.5 1 -1 0.873791039104565 1
6 1 -1 0.920162571193488 1
6.5 1 -1 0.920723733940293 1
7 1 -1 0.938410915822752 1
7.5 1 -1 0.908006438698428 1
8 1 -1 0.903683716310844 1
8.5 1 -1 0.432169599305918 -0.2
9 1 -1 -0.223609129338484 -0.2
9.5 1 -1 -0.226399864394617 -0.2
10 1 -1 -0.193058269421658 -0.2
10.5 1 -1 -0.229566104557452 -0.2
11 1 -1 -0.186220008057794 -0.2
11.5 1 -1 -0.162303762218728 -0.2
12 1 -1 -0.172726498267127 -0.2
12.5 1 -1 -0.175134389965933 -0.2
13 1 -1 -0.188030353442252 -0.2
13.5 1 -1 -0.224126439178929 -0.2
14 1 -1 -0.218698243490081 -0.2
14.5 1 -1 -0.217250671837016 -0.2
15 1 -1 -0.185385924353033 -0.2
15.5 1 -1 -0.201800941581455 -0.2
16 1 -1 -0.201589547937623 -0.2
16.5 1 -1 0.322361563007918 1
17 1 -1 0.868837367280183 1
17.5 1 -1 0.887067426288146 1
18 1 -1 0.877848441767247 1
18.5 1 -1 0.883670920579462 1
19 1 -1 0.882865503903485 1
19.5 1 -1 0.891459022685115 1
20 1 -1 0.883099939641397 1
20.5 1 -1 0.866408036418701 1
21 1 -1 0.913707763130558 1
21.5 1 -1 0.920916579916675 1
22 1 -1 0.884553719945448 1


==> data/fixed_dt/04/7.dat <==
t max min y ref
0 1 -1 0 1
0.5 1 -1 0.435300665410133 1
1 1 -1 0.870785977083524 1
1.5 1 -1 0.886971513517263 1
2 1 -1 0.867719776234815 1
2.5 1 -1 0.889400042052212 1
3 1 -1 0.905661834190481 1
3.5 1 -1 0.834638320450677 1
4 1 -1 0.873506736881149 1
4.5 1 -1 0.896020427049815 1
5 1 -1 0.854341758059575 1
5.5 1 -1 0.872516471104622 1
6 1 -1 0.892776963699264 1
6.5 1 -1 0.894146605914968 1
7 1 -1 0.913800074091309 1
7.5 1 -1 0.884125532645912 1
8 1 -1 0.901433607566824 1
8.5 1 -1 0.365519523416579 -0.2
9 1 -1 -0.189593129662554 -0.2
9.5 1 -1 -0.220179929933813 -0.2
10 1 -1 -0.182769076571268 -0.2
10.5 1 -1 -0.139148415206876 -0.2
11 1 -1 -0.206107681168463 -0.2
11.5 1 -1 -0.231197424020091 -0.2
12 1 -1 -0.197297952586723 -0.2
12.5 1 -1 -0.179413108450431 -0.2
13 1 -1 -0.154123420508393 -0.2
13.5 1 -1 -0.195519214513403 -0.2
14 1 -1 -0.198271524701188 -0.2
14.5 1 -1 -0.202241381950108 -0.2
15 1 -1 -0.200628005484707 -0.2
15.5 1 -1 -0.187636733424282 -0.2
16 1 -1 -0.195976177061041 -0.2
16.5 1 -1 0.323427361941969 1
17 1 -1 0.88568931091341 1
17.5 1 -1 0.889727319657116 1
18 1 -1 0.881459005481395 1
18.5 1 -1 0.871876713520278 1
19 1 -1 0.869233169424155 1
19.5 1 -1 0.885506488160988 1
20 1 -1 0.872785724892887 1
20.5 1 -1 0.906070998576322 1
21 1 -1 0.896320517816058 1
21.5 1 -1 0.866786946840444 1
22 1 -1 0.90206596521897 1


==> data/fixed_dt/04/8.dat <==
t max min y ref
0 1 -1 0 1
0.5 1 -1 0.437938795145428 1
1 1 -1 0.871369003051512 1
1.5 1 -1 0.919045359475739 1
2 1 -1 0.880834361043662 1
2.5 1 -1 0.879745909588386 1
3 1 -1 0.896693616286206 1
3.5 1 -1 0.870681611525909 1
4 1 -1 0.901862901966518 1
4.5 1 -1 0.891255084932973 1
5 1 -1 0.882394585241817 1
5.5 1 -1 0.911257468861109 1
6 1 -1 0.903813694544565 1
6.5 1 -1 0.890417719063488 1
7 1 -1 0.897091152729134 1
7.5 1 -1 0.9115923598767 1
8 1 -1 0.906373877254386 1
8.5 1 -1 0.30424732856704 -0.2
9 1 -1 -0.240254816737934 -0.2
9.5 1 -1 -0.193722619726316 -0.2
10 1 -1 -0.200099071039516 -0.2
10.5 1 -1 -0.214335101762784 -0.2
11 1 -1 -0.223440397171631 -0.2
11.5 1 -1 -0.179138036098349 -0.2
12 1 -1 -0.161318040899251 -0.2
12.5 1 -1 -0.21730098601912 -0.2
13 1 -1 -0.218118267407802 -0.2
13.5 1 -1 -0.186173679207848 -0.2
14 1 -1 -0.150169376689869 -0.2
14.5 1 -1 -0.189651975070577 -0.2
15 1 -1 -0.215122571115822 -0.2
15.5 1 -1 -0.179846352700944 -0.2
16 1 -1 -0.180326615461962 -0.2
16.5 1 -1 0.29465173039238 1
17 1 -1 0.862281863000392 1
17.5 1 -1 0.914017711102014 1
18 1 -1 0.917728877491039 1
18.5 1 -1 0.906106875313404 1
19 1 -1 0.905606089893482 1
19.5 1 -1 0.910118244505809 1
20 1 -1 0.87371326196409 1
20.5 1 -1 0.901396812270619 1
21 1 -1 0.922559643939398 1
21.5 1 -1 0.876643334810027 1
22 1 -1 0.856566809727933 1


==> data/fixed_dt/04/9.dat <==
t max min y ref
0 1 -1 0 1
0.5 1 -1 0.449559166292718 1
1 1 -1 0.86835476448701 1
1.5 1 -1 0.85979605623158 1
2 1 -1 0.882044696828961 1
2.5 1 -1 0.873159340333916 1
3 1 -1 0.872778405263953 1
3.5 1 -1 0.864637926113659 1
4 1 -1 0.907884264216931 1
4.5 1 -1 0.879206237997893 1
5 1 -1 0.843711426418424 1
5.5 1 -1 0.915960756513202 1
6 1 -1 0.916322529392029 1
6.5 1 -1 0.874772528053345 1
7 1 -1 0.908659680808335 1
7.5 1 -1 0.873178433348174 1
8 1 -1 0.875988134236241 1
8.5 1 -1 0.473743148566222 -0.2
9 1 -1 -0.175111223837461 -0.2
9.5 1 -1 -0.208911855785219 -0.2
10 1 -1 -0.192159149001611 -0.2
10.5 1 -1 -0.20931309461956 -0.2
11 1 -1 -0.194721217129955 -0.2
11.5 1 -1 -0.224572932055751 -0.2
12 1 -1 -0.194403496263305 -0.2
12.5 1 -1 -0.155115874348438 -0.2
13 1 -1 -0.165206568406274 -0.2
13.5 1 -1 -0.185349107411667 -0.2
14 1 -1 -0.197690523453908 -0.2
14.5 1 -1 -0.211146208572443 -0.2
15 1 -1 -0.216844660684465 -0.2
15.5 1 -1 -0.173048935885016 -0.2
16 1 -1 -0.179467747183241 -0.2
16.5 1 -1 0.289143451809409 1
17 1 -1 0.884816458080411 1
17.5 1 -1 0.926621511482688 1
18 1 -1 0.91509904935257 1
18.5 1 -1 0.884695725018162 1
19 1 -1 0.867429243543885 1
19.5 1 -1 0.887292111407213 1
20 1 -1 0.897815030638822 1
20.5 1 -1 0.910549006579784 1
21 1 -1 0.885252041898935 1
21.5 1 -1 0.894632988947041 1
22 1 -1 0.894360848809185 1


==> data/open_loop/1.dat <==
t r max min y dt rmax rmin dtmin dtmax ref
0 1 1 -1 0 0.213867081004776 1 0 0.1 1.5 1
0.213867081004776 0.771093664803821 1 -1 0.114716104568054 0.231719116785346 1 0 0.1 1.5 1
0.445586197790122 0.556468958232098 1 -1 0.496590763252662 0.179860560377834 1 0 0.1 1.5 1
0.625446758167956 0.300357406534365 1 -1 0.816332132663716 0.231896779474523 1 0 0.1 1.5 1
0.857343537642479 0.0858748301139833 1 -1 0.990257845124593 0.4205371597349 1 0 0.1 1.5 1
1.27788069737738 0.0223045579019032 1 -1 0.991183306493431 0.472166237924321 1 0 0.1 1.5 1
1.7500469353017 3.75482413602635e-05 1 -1 0.920023214861516 0.499977079440058 1 0 0.1 1.5 1
2.25002401474176 1.92117934069702e-05 1 -1 0.89870441386122 0.500002742495297 1 0 0.1 1.5 1
2.75002675723706 2.14057896441022e-05 1 -1 0.903792927075919 0.499998757106873 1 0 0.1 1.5 1
3.25002551434393 2.04114751425899e-05 1 -1 0.89666127726359 0.500000051360717 1 0 0.1 1.5 1
3.75002556570464 2.04525637157449e-05 1 -1 0.900158162963881 0.50000069098729 1 0 0.1 1.5 1
4.25002625669193 2.10053535474319e-05 1 -1 0.902889547817053 0.499999636426273 1 0 0.1 1.5 1
4.75002589311821 2.07144945657545e-05 1 -1 0.901072644207025 0.4999999476587 1 0 0.1 1.5 1
5.25002584077691 2.06726215253306e-05 1 -1 0.902742318961477 0.500000257713119 1 0 0.1 1.5 1
5.75002609849003 2.08787920208398e-05 1 -1 0.900330737138274 0.499999377220346 1 0 0.1 1.5 1
6.25002547571037 2.03805682980063e-05 1 -1 0.900145851053891 0.500000674122131 1 0 0.1 1.5 1
6.7500261498325 2.09198660026111e-05 1 -1 0.901813475861331 0.499999638804052 1 0 0.1 1.5 1
7.25002578863656 2.06309092444235e-05 1 -1 0.904694922825213 0.500000557982366 1 0 0.1 1.5 1
7.75002634661892 2.1077295137284e-05 1 -1 0.902737560932593 0.499999265541632 1 0 0.1 1.5 1
8.25002561216055 2.04897284435956e-05 1 -1 0.901031676414281 0.499979025049367 1 0 0.1 1.5 1
8.75000463720992 3.70976793745426e-06 1 -1 0.280021511967578 0.625527047228811 1 0 0.1 1.5 -0.2
9.37553168443873 0.100425347550986 1 -1 -0.29806130226826 0.378069504075633 1 0 0.1 1.5 -0.2
9.75360118851436 0.00288095081149176 1 -1 -0.189774720999552 0.497642978257211 1 0 0.1 1.5 -0.2
10.2512441667716 0.000995333417260047 1 -1 -0.20302073051151 0.499955369849301 1 0 0.1 1.5 -0.2
10.7511995366209 0.000959629296701847 1 -1 -0.197489692695895 0.499985390206339 1 0 0.1 1.5 -0.2
11.2511849268272 0.000947941461773405 1 -1 -0.199869807027372 0.499993762472048 1 0 0.1 1.5 -0.2
11.7511786892993 0.000942951439412198 1 -1 -0.201178491355431 0.500012931726564 1 0 0.1 1.5 -0.2
12.2511916210258 0.000953296820663752 1 -1 -0.199871018656784 0.500001322996463 1 0 0.1 1.5 -0.2
12.7511929440223 0.000954355217833991 1 -1 -0.199226843231869 0.499998855993875 1 0 0.1 1.5 -0.2
13.2511918000162 0.000953440012934181 1 -1 -0.198270323909463 0.500005588004587 1 0 0.1 1.5 -0.2
13.7511973880208 0.000957910416604535 1 -1 -0.198423901865276 0.499998343584577 1 0 0.1 1.5 -0.2
14.2511957316053 0.000956585284266953 1 -1 -0.198977966591106 0.500001445399461 1 0 0.1 1.5 -0.2
14.7511971770048 0.000957741603835827 1 -1 -0.198602559430198 0.499998654551694 1 0 0.1 1.5 -0.2
15.2511958315565 0.000956665245191168 1 -1 -0.198508834920739 0.500001414040604 1 0 0.1 1.5 -0.2
15.7511972455971 0.000957796477674411 1 -1 -0.202589701614107 0.498804885941533 1 0 0.1 1.5 -0.2
16.2500021315386 1.70523089998431e-06 1 -1 0.394418505384476 0.525272284055674 1 0 0.1 1.5 1
16.7752744155943 0.0202195324754398 1 -1 0.96974440241457 0.474764305512462 1 0 0.1 1.5 1
17.2500387211068 3.09768854105941e-05 1 -1 0.905158374632398 0.499986176666923 1 0 0.1 1.5 1
17.7500248977737 1.99182189478675e-05 1 -1 0.895818498735283 0.500001081472483 1 0 0.1 1.5 1
18.2500259792462 2.07833969351756e-05 1 -1 0.904479562338395 0.50000039565516 1 0 0.1 1.5 1
18.7500263749013 2.10999210635276e-05 1 -1 0.905537670413393 0.499999440278632 1 0 0.1 1.5 1
19.25002581518 2.06521439687357e-05 1 -1 0.9013369202617 0.499999952909242 1 0 0.1 1.5 1
19.7500257680892 2.06144713615908e-05 1 -1 0.899451425604028 0.500000174207372 1 0 0.1 1.5 1
20.2500259422966 2.07538372604121e-05 1 -1 0.89876588733272 0.499999609571645 1 0 0.1 1.5 1
20.7500255518682 2.04414945763065e-05 1 -1 0.896903793879746 0.500000083812459 1 0 0.1 1.5 1
21.2500256356807 2.05085445449948e-05 1 -1 0.901937811416622 0.500000743236548 1 0 0.1 1.5 1
21.7500263789172 2.11031337820633e-05 1 -1 0.903287622297272 0.49999932591324 1 0 0.1 1.5 1
22.2500257048305 2.05638643748229e-05 1 -1 0.899595025829413 0.49999932591324 1 0 0.1 1.5 1


==> data/open_loop/10.dat <==
t r max min y dt rmax rmin dtmin dtmax ref
0 1 1 -1 0 0.213867081004776 1 0 0.1 1.5 1
0.213867081004776 0.771093664803821 1 -1 0.114050640365354 0.23230156860691 1 0 0.1 1.5 1
0.446168649611686 0.556934919689349 1 -1 0.4976238623314 0.173980546512384 1 0 0.1 1.5 1
0.62014919612407 0.296119356899256 1 -1 0.810569732634149 0.223105429048346 1 0 0.1 1.5 1
0.843254625172417 0.0746037001379334 1 -1 0.989851557171042 0.427330838380373 1 0 0.1 1.5 1
1.27058546355279 0.0164683708422314 1 -1 0.987730436360557 0.479442650523541 1 0 0.1 1.5 1
1.75002811407633 2.24912610645167e-05 1 -1 0.988496383450417 0.499997291494936 1 0 0.1 1.5 1
2.25002540557127 2.03244570131655e-05 1 -1 0.990865036875586 0.49999519512133 1 0 0.1 1.5 1
2.7500206006926 1.64805540768809e-05 1 -1 0.991335553595542 0.500005116527367 1 0 0.1 1.5 1
3.25002571721996 2.05737759702007e-05 1 -1 0.988784511783421 0.499994762519688 1 0 0.1 1.5 1
3.75002047973965 1.63837917209753e-05 1 -1 0.989733749938375 0.500005333006903 1 0 0.1 1.5 1
4.25002581274655 2.06501972435102e-05 1 -1 0.987837896926859 0.499994604099684 1 0 0.1 1.5 1
4.75002041684624 1.63334769905377e-05 1 -1 0.991011010190461 0.500005833113838 1 0 0.1 1.5 1
5.25002624996008 2.09999680610973e-05 1 -1 0.990056928179322 0.499994182811203 1 0 0.1 1.5 1
5.75002043277128 1.63462170235107e-05 1 -1 0.989949246406843 0.500005669965212 1 0 0.1 1.5 1
6.25002610273649 2.0882189193494e-05 1 -1 0.989248662681851 0.499994286706042 1 0 0.1 1.5 1
6.75002038944253 1.63115540274261e-05 1 -1 0.986259692374353 0.500005113250272 1 0 0.1 1.5 1
7.25002550269281 2.04021542448141e-05 1 -1 0.986732750626443 0.499994880303462 1 0 0.1 1.5 1
7.75002038299627 1.63063970142208e-05 1 -1 0.987940923329255 0.500005302287421 1 0 0.1 1.5 1
8.25002568528369 2.0548226950412e-05 1 -1 0.987238518399442 0.499977603488134 1 0 0.1 1.5 1
8.75000328877182 2.63101745712202e-06 1 -1 0.282838934031704 0.649480388188982 1 0 0.1 1.5 -0.2
9.3994836769608 0.119586941568642 1 -1 -0.313021030233244 0.367147599209114 1 0 0.1 1.5 -0.2
9.76663127616992 0.0133050209359328 1 -1 -0.191138330345607 0.485265029500235 1 0 0.1 1.5 -0.2
10.2518963056702 0.001517044536121 1 -1 -0.20173022514779 0.499322797221136 1 0 0.1 1.5 -0.2
10.7512191028913 0.000975282313030734 1 -1 -0.197100164010558 0.499949723710554 1 0 0.1 1.5 -0.2
11.2511688266018 0.000935061281474248 1 -1 -0.199419274695347 0.5000025816506 1 0 0.1 1.5 -0.2
11.7511714082524 0.000937126601953775 1 -1 -0.198516080620465 0.499971722887448 1 0 0.1 1.5 -0.2
12.2511431311399 0.000914504911912417 1 -1 -0.200080116448753 0.500001733827045 1 0 0.1 1.5 -0.2
12.7511448649669 0.000915891973547633 1 -1 -0.20514250387512 0.500052015406601 1 0 0.1 1.5 -0.2
13.2511968803735 0.000957504298827849 1 -1 -0.199594362320788 0.500000400089057 1 0 0.1 1.5 -0.2
13.7511972804626 0.000957824370072913 1 -1 -0.196295699184683 0.499982181133667 1 0 0.1 1.5 -0.2
14.2511794615963 0.000943569277006728 1 -1 -0.198795892292117 0.500011722430212 1 0 0.1 1.5 -0.2
14.7511911840265 0.000952947221176503 1 -1 -0.201680123661828 0.500006392394553 1 0 0.1 1.5 -0.2
15.251197576421 0.000958061136819621 1 -1 -0.198251430696131 0.499994382657771 1 0 0.1 1.5 -0.2
15.7511919590788 0.000953567263037025 1 -1 -0.197148514082732 0.498810195931013 1 0 0.1 1.5 -0.2
16.2500021550098 1.72400784576032e-06 1 -1 0.396081847337279 0.520616561298201 1 0 0.1 1.5 1
16.770618716308 0.0164949730464071 1 -1 0.961289581665368 0.479415476143014 1 0 0.1 1.5 1
17.250034192451 2.73539608185436e-05 1 -1 0.905014457609535 0.499991600794058 1 0 0.1 1.5 1
17.7500257932451 2.06345960654941e-05 1 -1 0.899018523660246 0.499999787597726 1 0 0.1 1.5 1
18.2500255808428 2.04646742463233e-05 1 -1 0.902364030836173 0.50000089753453 1 0 0.1 1.5 1
18.7500264783773 2.11827018707922e-05 1 -1 0.90528245107499 0.499999259107145 1 0 0.1 1.5 1
19.2500257374845 2.05899875858617e-05 1 -1 0.901870706550328 0.500000342631896 1 0 0.1 1.5 1
19.7500260801164 2.08640931019244e-05 1 -1 0.904280925724142 0.500000024319494 1 0 0.1 1.5 1
20.2500261044359 2.08835486960601e-05 1 -1 0.901607202113007 0.499999605996532 1 0 0.1 1.5 1
20.7500257104324 2.05683459222339e-05 1 -1 0.900888567404205 0.500000391231694 1 0 0.1 1.5 1
21.2500261016641 2.08813312766454e-05 1 -1 0.902718080840474 0.499999864816228 1 0 0.1 1.5 1
21.7500259664803 2.07731842599701e-05 1 -1 0.901287141749136 0.499999823852129 1 0 0.1 1.5 1
22.2500257903325 2.06322659614955e-05 1 -1 0.900586450987673 0.499999823852129 1 0 0.1 1.5 1


==> data/open_loop/2.dat <==
t r max min y dt rmax rmin dtmin dtmax ref
0 1 1 -1 0 0.213867081004776 1 0 0.1 1.5 1
0.213867081004776 0.771093664803821 1 -1 0.114237179783509 0.231901201470691 1 0 0.1 1.5 1
0.445768282475468 0.556614625980374 1 -1 0.496809632486655 0.178035024563224 1 0 0.1 1.5 1
0.623803307038692 0.299042645630953 1 -1 0.81446050544627 0.226648692174414 1 0 0.1 1.5 1
0.850451999213106 0.0803615993704846 1 -1 0.990010439375488 0.425761977138352 1 0 0.1 1.5 1
1.27621397635146 0.0209711810811659 1 -1 0.959081136299345 0.473817871543678 1 0 0.1 1.5 1
1.75003184789514 2.54783161085514e-05 1 -1 0.891714943453463 0.499995071064595 1 0 0.1 1.5 1
2.25002691895973 2.15351677845255e-05 1 -1 0.903660136048888 0.499998737343973 1 0 0.1 1.5 1
2.7500256563037 2.05250429626269e-05 1 -1 0.898041401685527 0.499999943176791 1 0 0.1 1.5 1
3.25002559948049 2.04795843951611e-05 1 -1 0.90171026486723 0.500000691415668 1 0 0.1 1.5 1
3.75002629089616 2.10327169298807e-05 1 -1 0.906595303752701 0.499999812038226 1 0 0.1 1.5 1
4.25002610293439 2.08823475104092e-05 1 -1 0.902475322568018 0.499999580846952 1 0 0.1 1.5 1
4.75002568378134 2.05470250717044e-05 1 -1 0.901641029435043 0.500000317574249 1 0 0.1 1.5 1
5.25002600135559 2.08010844706674e-05 1 -1 0.900582471044701 0.499999704188189 1 0 0.1 1.5 1
5.75002570554378 2.05644350217971e-05 1 -1 0.899318632215881 0.50000018707639 1 0 0.1 1.5 1
6.25002589262017 2.07140961340224e-05 1 -1 0.90353312952658 0.500000336517497 1 0 0.1 1.5 1
6.75002622913766 2.09833101322277e-05 1 -1 0.903687371346855 0.499999690445432 1 0 0.1 1.5 1
7.2500259195831 2.07356664783109e-05 1 -1 0.90071602550398 0.499999821623112 1 0 0.1 1.5 1
7.75002574120621 2.05929649678693e-05 1 -1 0.900551794004479 0.500000245653442 1 0 0.1 1.5 1
8.25002598685965 2.07894877225501e-05 1 -1 0.904059195612313 0.499978870663115 1 0 0.1 1.5 1
8.75000485752277 3.88601821427192e-06 1 -1 0.282346980767853 0.625782673662989 1 0 0.1 1.5 -0.2
9.37578753118576 0.100630024948605 1 -1 -0.301169469666553 0.381383487565619 1 0 0.1 1.5 -0.2
9.75717101875138 0.00573681500110157 1 -1 -0.190628752326074 0.494240412712049 1 0 0.1 1.5 -0.2
10.2514114314634 0.00112914517074136 1 -1 -0.200518285131487 0.499792158764681 1 0 0.1 1.5 -0.2
10.7512035902281 0.000962872182486696 1 -1 -0.199333764904582 0.499994313393323 1 0 0.1 1.5 -0.2
11.2511979036214 0.000958322897145703 1 -1 -0.198238651327463 0.499994101861432 1 0 0.1 1.5 -0.2
11.7511920054829 0.000953604386292217 1 -1 -0.198845099993152 0.500002313496344 1 0 0.1 1.5 -0.2
12.2511943189792 0.000955455183367926 1 -1 -0.202436295140596 0.500000234377781 1 0 0.1 1.5 -0.2
12.751194553357 0.000955642685593505 1 -1 -0.198533842042803 0.499991541599057 1 0 0.1 1.5 -0.2
13.251186094956 0.000948875964839502 1 -1 -0.19985670701834 0.499994932997982 1 0 0.1 1.5 -0.2
13.751181027954 0.000944822363225017 1 -1 -0.202819259319555 0.500015345529238 1 0 0.1 1.5 -0.2
14.2511963734833 0.000957098786616317 1 -1 -0.200685476831795 0.499999284210654 1 0 0.1 1.5 -0.2
14.7511956576939 0.000956526155139359 1 -1 -0.198025379670591 0.499986074914228 1 0 0.1 1.5 -0.2
15.2511817326081 0.000945386086521727 1 -1 -0.197961572508768 0.500009982222132 1 0 0.1 1.5 -0.2
15.7511917148303 0.000953371864227615 1 -1 -0.201315359465143 0.498810449387681 1 0 0.1 1.5 -0.2
16.250002164218 1.73137437153859e-06 1 -1 0.397102597106541 0.521171926223193 1 0 0.1 1.5 1
16.7711740904411 0.0169392723529249 1 -1 0.96418535064663 0.478860827875657 1 0 0.1 1.5 1
17.2500349183168 2.79346534513558e-05 1 -1 0.906463990075456 0.499990607916928 1 0 0.1 1.5 1
17.7500255262337 2.04209869944516e-05 1 -1 0.898955815237702 0.50000024781999 1 0 0.1 1.5 1
18.2500257740537 2.0619242985298e-05 1 -1 0.903060119716864 0.500000445095285 1 0 0.1 1.5 1
18.750026219149 2.09753192142448e-05 1 -1 0.902518032429411 0.499999540597312 1 0 0.1 1.5 1
19.2500257597463 2.06077970626994e-05 1 -1 0.903285668412457 0.500000444918641 1 0 0.1 1.5 1
19.750026204665 2.09637319759648e-05 1 -1 0.904282730694348 0.499999759439337 1 0 0.1 1.5 1
20.2500259641043 2.07712834449647e-05 1 -1 0.900848487186566 0.499999803209437 1 0 0.1 1.5 1
20.7500257673137 2.06138509947773e-05 1 -1 0.901371009145761 0.500000384867555 1 0 0.1 1.5 1
21.2500261521813 2.0921745038649e-05 1 -1 0.901345014806948 0.499999574776275 1 0 0.1 1.5 1
21.7500257269576 2.05815660601072e-05 1 -1 0.902521617370253 0.50000050239175 1 0 0.1 1.5 1
22.2500262293493 2.09834794606123e-05 1 -1 0.902084164839848 0.50000050239175 1 0 0.1 1.5 1


==> data/open_loop/3.dat <==
t r max min y dt rmax rmin dtmin dtmax ref
0 1 1 -1 0 0.213867081004776 1 0 0.1 1.5 1
0.213867081004776 0.771093664803821 1 -1 0.114582812464791 0.231935420039245 1 0 0.1 1.5 1
0.445802501044022 0.556642000835217 1 -1 0.496881013966004 0.179105524370095 1 0 0.1 1.5 1
0.624908025414116 0.299926420331293 1 -1 0.815563587212435 0.230387069956112 1 0 0.1 1.5 1
0.855295095370228 0.0842360762961825 1 -1 0.990090109294849 0.423580749836142 1 0 0.1 1.5 1
1.27887584520637 0.023100676165096 1 -1 0.954013567090322 0.471157274890531 1 0 0.1 1.5 1
1.7500331200969 2.6496077520477e-05 1 -1 0.890886825666882 0.499994106227239 1 0 0.1 1.5 1
2.25002722632414 2.17810593113321e-05 1 -1 0.905190161447998 0.499998441253223 1 0 0.1 1.5 1
2.75002566757736 2.05340618898986e-05 1 -1 0.903566989659443 0.500000565432355 1 0 0.1 1.5 1
3.25002623300972 2.09864077740374e-05 1 -1 0.902876619321187 0.499999570755675 1 0 0.1 1.5 1
3.75002580376539 2.06430123138035e-05 1 -1 0.90120953161201 0.50000007683194 1 0 0.1 1.5 1
4.25002588059733 2.07044778657295e-05 1 -1 0.899260897310958 0.499999845310129 1 0 0.1 1.5 1
4.75002572590746 2.05807259691104e-05 1 -1 0.899140838161584 0.500000040541276 1 0 0.1 1.5 1
5.25002576644874 2.06131589897129e-05 1 -1 0.902983022526779 0.500000616346949 1 0 0.1 1.5 1
5.75002638279569 2.11062365491066e-05 1 -1 0.906740582252626 0.499999791314806 1 0 0.1 1.5 1
6.25002617411049 2.0939288394084e-05 1 -1 0.904828768564574 0.499999801898339 1 0 0.1 1.5 1
6.75002597600883 2.07808070648019e-05 1 -1 0.903145059176244 0.499999989671457 1 0 0.1 1.5 1
7.25002596568029 2.07725442298856e-05 1 -1 0.904606194468746 0.500000253952548 1 0 0.1 1.5 1
7.75002621963284 2.09757062685223e-05 1 -1 0.903867325895447 0.499999545225309 1 0 0.1 1.5 1
8.25002576485815 2.06118865159199e-05 1 -1 0.901721518385358 0.499978586463136 1 0 0.1 1.5 1
8.75000435132128 3.48105702552282e-06 1 -1 0.283864827409197 0.615432548102609 1 0 0.1 1.5 -0.2
9.36543689942389 0.0923495195391124 1 -1 -0.29534926446656 0.390439408358905 1 0 0.1 1.5 -0.2
9.7558763077828 0.00470104622623607 1 -1 -0.190732129512894 0.495472231051943 1 0 0.1 1.5 -0.2
10.2513485388347 0.00107883106779111 1 -1 -0.20161020821643 0.499854127394109 1 0 0.1 1.5 -0.2
10.7512026662288 0.00096213298307829 1 -1 -0.202736713905234 0.499982457641307 1 0 0.1 1.5 -0.2
11.2511851238702 0.0009480990961237 1 -1 -0.204618985630454 0.500005125373271 1 0 0.1 1.5 -0.2
11.7511902492434 0.000952199394739728 1 -1 -0.201829460051949 0.500007123967276 1 0 0.1 1.5 -0.2
12.2511973732107 0.000957898568560933 1 -1 -0.199368888897435 0.500000186681392 1 0 0.1 1.5 -0.2
12.7511975598921 0.000958047913674709 1 -1 -0.199837910483033 0.499999599551908 1 0 0.1 1.5 -0.2
13.251197159444 0.000957727555200127 1 -1 -0.201627195524644 0.499994782907491 1 0 0.1 1.5 -0.2
13.7511919423515 0.000953553881193003 1 -1 -0.201656467038768 0.500005150849349 1 0 0.1 1.5 -0.2
14.2511970932008 0.00095767456067225 1 -1 -0.203299082237019 0.499977181542242 1 0 0.1 1.5 -0.2
14.7511742747431 0.000939419794466378 1 -1 -0.203032994355854 0.500019326013689 1 0 0.1 1.5 -0.2
15.2511936007568 0.000954880605418151 1 -1 -0.200268887494518 0.500002821873409 1 0 0.1 1.5 -0.2
15.7511964226302 0.000957138104145383 1 -1 -0.196769892800424 0.498805760537209 1 0 0.1 1.5 -0.2
16.2500021831674 1.74653391188384e-06 1 -1 0.400180264369396 0.517724688734415 1 0 0.1 1.5 1
16.7677268719018 0.0141814975214445 1 -1 0.959011171976048 0.482305211594522 1 0 0.1 1.5 1
17.2500320834963 2.5666797060675e-05 1 -1 0.903108329464198 0.499993564777956 1 0 0.1 1.5 1
17.7500256482743 2.05186194256468e-05 1 -1 0.902591505569904 0.500000536282325 1 0 0.1 1.5 1
18.2500261845566 2.09476452855406e-05 1 -1 0.900727993755033 0.499999380531147 1 0 0.1 1.5 1
18.7500255650878 2.04520702029587e-05 1 -1 0.900234113654915 0.500000613817306 1 0 0.1 1.5 1
19.2500261789051 2.09431240482671e-05 1 -1 0.905294977249808 0.499999926777591 1 0 0.1 1.5 1
19.7500261056827 2.08845461209806e-05 1 -1 0.905158609481646 0.499999960153055 1 0 0.1 1.5 1
20.2500260658357 2.08526685657184e-05 1 -1 0.900440764416531 0.49999937749217 1 0 0.1 1.5 1
20.7500254433279 2.03546623003259e-05 1 -1 0.89701157477539 0.500000368784249 1 0 0.1 1.5 1
21.2500258121121 2.06496896992814e-05 1 -1 0.90188513337538 0.500000418869512 1 0 0.1 1.5 1
21.7500262309816 2.09847853096523e-05 1 -1 0.905031247529262 0.499999771495837 1 0 0.1 1.5 1
22.2500260024775 2.08019819791239e-05 1 -1 0.900878910042071 0.499999771495837 1 0 0.1 1.5 1


==> data/open_loop/4.dat <==
t r max min y dt rmax rmin dtmin dtmax ref
0 1 1 -1 0 0.213867081004776 1 0 0.1 1.5 1
0.213867081004776 0.771093664803821 1 -1 0.113957315756376 0.232845297274126 1 0 0.1 1.5 1
0.446712378278903 0.557369902623122 1 -1 0.497004569145736 0.178342088546904 1 0 0.1 1.5 1
0.625054466825807 0.300043573460645 1 -1 0.814481668441334 0.23629563087528 1 0 0.1 1.5 1
0.861350097701087 0.089080078160869 1 -1 0.989830210057738 0.417088621017988 1 0 0.1 1.5 1
1.27843871871907 0.0227509749752594 1 -1 0.98725052951396 0.471595279383198 1 0 0.1 1.5 1
1.75003399810227 2.71984818178139e-05 1 -1 0.986172948911408 0.4999896286754 1 0 0.1 1.5 1
2.25002362677767 1.89014221373962e-05 1 -1 0.988600387382508 0.49999747752597 1 0 0.1 1.5 1
2.75002110430364 1.68834429135067e-05 1 -1 0.987505928705549 0.500002514227579 1 0 0.1 1.5 1
3.25002361853122 1.88948249769116e-05 1 -1 0.988633669026415 0.499997542677774 1 0 0.1 1.5 1
3.750021161209 1.69289671962947e-05 1 -1 0.990678342006232 0.500002755871213 1 0 0.1 1.5 1
4.25002391708021 1.91336641665041e-05 1 -1 0.988856036812733 0.499997146094567 1 0 0.1 1.5 1
4.75002106317478 1.68505398201457e-05 1 -1 0.988444449232712 0.500002784800431 1 0 0.1 1.5 1
5.25002384797521 1.90783801647942e-05 1 -1 0.985719032459533 0.499997051021933 1 0 0.1 1.5 1
5.75002089899714 1.67191977109016e-05 1 -1 0.991369426372703 0.500003589187881 1 0 0.1 1.5 1
6.25002448818502 1.95905480156466e-05 1 -1 0.986088712931305 0.500001462344864 1 0 0.1 1.5 1
6.75002595052988 2.07604239070847e-05 1 -1 0.913059112216842 0.499998413559283 1 0 0.1 1.5 1
7.25002436408917 1.94912713333273e-05 1 -1 0.896541263515024 0.500001982216068 1 0 0.1 1.5 1
7.75002634630524 2.1077044187523e-05 1 -1 0.904341982098836 0.49999969516664 1 0 0.1 1.5 1
8.25002604147187 2.08331774990689e-05 1 -1 0.906559106023372 0.499978636708462 1 0 0.1 1.5 1
8.75000467818034 3.74254426854792e-06 1 -1 0.284275736335417 0.622613222433964 1 0 0.1 1.5 -0.2
9.3726179006143 0.0980943204914391 1 -1 -0.299982671057493 0.385894440995825 1 0 0.1 1.5 -0.2
9.75851234161013 0.00680987328809873 1 -1 -0.192932352475254 0.492917383759986 1 0 0.1 1.5 -0.2
10.2514297253701 0.00114378029608792 1 -1 -0.201935864207145 0.499771019224566 1 0 0.1 1.5 -0.2
10.7512007445947 0.000960595675740972 1 -1 -0.201315610154348 0.499980551596678 1 0 0.1 1.5 -0.2
11.2511812961914 0.000945036953084233 1 -1 -0.203921818339354 0.500014496022784 1 0 0.1 1.5 -0.2
11.7511957922141 0.000956633771311111 1 -1 -0.200328396249035 0.500000895660047 1 0 0.1 1.5 -0.2
12.2511966878742 0.000957350299349347 1 -1 -0.198538539260311 0.499999544734584 1 0 0.1 1.5 -0.2
12.7511962326088 0.000956986087016276 1 -1 -0.19973572951884 0.499999918445919 1 0 0.1 1.5 -0.2
13.2511961510547 0.000956920843751152 1 -1 -0.201675005618807 0.500001463803683 1 0 0.1 1.5 -0.2
13.7511976148584 0.00095809188669721 1 -1 -0.200753964954553 0.499998474782242 1 0 0.1 1.5 -0.2
14.2511960896406 0.00095687171249087 1 -1 -0.200597408237742 0.500001402430541 1 0 0.1 1.5 -0.2
14.7511974920712 0.000957993656923506 1 -1 -0.201117767494448 0.499999217717574 1 0 0.1 1.5 -0.2
15.2511967097887 0.000957367830982603 1 -1 -0.204209262565399 0.499976592994246 1 0 0.1 1.5 -0.2
15.751173302783 0.000938642226379682 1 -1 -0.200682582569482 0.498828879559007 1 0 0.1 1.5 -0.2
16.250002182342 1.74587358414691e-06 1 -1 0.400400950560177 0.519601117368527 1 0 0.1 1.5 1
16.7696032997105 0.0156826397684054 1 -1 0.958418035088833 0.480429389481881 1 0 0.1 1.5 1
17.2500326891924 2.61513539097646e-05 1 -1 0.900226431655363 0.499992896248862 1 0 0.1 1.5 1
17.7500255854413 2.04683529991811e-05 1 -1 0.902297451835852 0.500000720378743 1 0 0.1 1.5 1
18.25002630582 2.10446559927857e-05 1 -1 0.901621099015353 0.499999346911959 1 0 0.1 1.5 1
18.750025652732 2.05221855612003e-05 1 -1 0.899096006357691 0.500000138720807 1 0 0.1 1.5 1
19.2500257914528 2.06331622070177e-05 1 -1 0.899641005809668 0.500000006484584 1 0 0.1 1.5 1
19.7500257979373 2.06383498731477e-05 1 -1 0.900976611244371 0.500000253908112 1 0 0.1 1.5 1
20.2500260518455 2.0841476361666e-05 1 -1 0.901882524765545 0.499999717947421 1 0 0.1 1.5 1
20.7500257697929 2.06158342997975e-05 1 -1 0.902790761925582 0.500000477025026 1 0 0.1 1.5 1
21.2500262468179 2.09974543199931e-05 1 -1 0.902731093370089 0.499999493666522 1 0 0.1 1.5 1
21.7500257404844 2.05923875385983e-05 1 -1 0.900102365142745 0.500000064257343 1 0 0.1 1.5 1
22.2500258047418 2.06437934127113e-05 1 -1 0.900406270252462 0.500000064257343 1 0 0.1 1.5 1


==> data/open_loop/5.dat <==
t r max min y dt rmax rmin dtmin dtmax ref
0 1 1 -1 0 0.213867081004776 1 0 0.1 1.5 1
0.213867081004776 0.771093664803821 1 -1 0.114074261242632 0.232722657742637 1 0 0.1 1.5 1
0.446589738747414 0.557271790997931 1 -1 0.497174876726099 0.177345749089311 1 0 0.1 1.5 1
0.623935487836724 0.29914839026938 1 -1 0.813901902293785 0.228098535900395 1 0 0.1 1.5 1
0.85203402373712 0.0816272189896959 1 -1 0.990420636988879 0.425047271038156 1 0 0.1 1.5 1
1.27708129477528 0.0216650358202208 1 -1 0.956322186684177 0.472950130823077 1 0 0.1 1.5 1
1.75003142559835 2.51404786826281e-05 1 -1 0.887810362377457 0.499995554814558 1 0 0.1 1.5 1
2.25002698041291 2.15843303291718e-05 1 -1 0.9054155830269 0.499998922962594 1 0 0.1 1.5 1
2.75002590337551 2.07227004043187e-05 1 -1 0.903852317385124 0.500000134651704 1 0 0.1 1.5 1
3.25002603802721 2.0830421767426e-05 1 -1 0.903725046570891 0.499999857964887 1 0 0.1 1.5 1
3.7500258959921 2.07167936765451e-05 1 -1 0.901661801015231 0.499999948183038 1 0 0.1 1.5 1
4.25002584417513 2.06753401071347e-05 1 -1 0.898456321594092 0.499999709695126 1 0 0.1 1.5 1
4.75002555387026 2.04430962079671e-05 1 -1 0.901822710867491 0.500000781452327 1 0 0.1 1.5 1
5.25002633532259 2.10682580695232e-05 1 -1 0.904416894136756 0.499999484528881 1 0 0.1 1.5 1
5.75002581985147 2.06558811744473e-05 1 -1 0.899898098688602 0.499999809386017 1 0 0.1 1.5 1
6.25002562923748 2.05033899880469e-05 1 -1 0.902266420169215 0.500000689784634 1 0 0.1 1.5 1
6.75002631902212 2.10552176949652e-05 1 -1 0.904618357907323 0.499999567128496 1 0 0.1 1.5 1
7.25002588615061 2.07089204919964e-05 1 -1 0.904656982907758 0.500000317167586 1 0 0.1 1.5 1
7.7500262033182 2.09626545604191e-05 1 -1 0.903079454620847 0.499999454510071 1 0 0.1 1.5 1
8.25002565782827 2.05262626178926e-05 1 -1 0.901619903639049 0.499979001706828 1 0 0.1 1.5 1
8.7500046595351 3.72762808098503e-06 1 -1 0.282770538873079 0.622072664119369 1 0 0.1 1.5 -0.2
9.37207732365447 0.0976618589235759 1 -1 -0.302028967742664 0.389482255118814 1 0 0.1 1.5 -0.2
9.76155957877328 0.00924766301862789 1 -1 -0.191263653431784 0.490056364810268 1 0 0.1 1.5 -0.2
10.2516159435836 0.00129275486684249 1 -1 -0.199428983666419 0.49959146021045 1 0 0.1 1.5 -0.2
10.751207403794 0.000965923035202709 1 -1 -0.201550745442408 0.499973395426236 1 0 0.1 1.5 -0.2
11.2511807992202 0.000944639376191658 1 -1 -0.204158484697556 0.500016343577915 1 0 0.1 1.5 -0.2
11.7511971427982 0.000957714238522978 1 -1 -0.200374037091383 0.500000457831025 1 0 0.1 1.5 -0.2
12.2511976006292 0.000958080503342784 1 -1 -0.19679119369702 0.49998376631244 1 0 0.1 1.5 -0.2
12.7511813669416 0.000945093553294585 1 -1 -0.197927685813194 0.500014051174359 1 0 0.1 1.5 -0.2
13.251195418116 0.000956334492781485 1 -1 -0.202473747536654 0.499997841519608 1 0 0.1 1.5 -0.2
13.7511932596356 0.000954607708468058 1 -1 -0.198667648960851 0.49999591864869 1 0 0.1 1.5 -0.2
14.2511891782843 0.000951342627420415 1 -1 -0.197091610107024 0.50000683935056 1 0 0.1 1.5 -0.2
14.7511960176348 0.000956814107868076 1 -1 -0.200704909381928 0.499998035128836 1 0 0.1 1.5 -0.2
15.2511940527637 0.000955242210937124 1 -1 -0.197607963229793 0.499975180660742 1 0 0.1 1.5 -0.2
15.7511692334244 0.000935386739530586 1 -1 -0.201123890631469 0.498832697727318 1 0 0.1 1.5 -0.2
16.2500019311517 1.54492138609852e-06 1 -1 0.391704293619784 0.5268209541847 1 0 0.1 1.5 1
16.7768228853364 0.0214583082691475 1 -1 0.973932192080083 0.473218608414452 1 0 0.1 1.5 1
17.2500414937509 3.3195000709807e-05 1 -1 0.912970316924136 0.499983734193417 1 0 0.1 1.5 1
17.7500252279443 2.01823554439318e-05 1 -1 0.899333106302094 0.500000712002333 1 0 0.1 1.5 1
18.2500259399466 2.07519573088288e-05 1 -1 0.902562402671643 0.500000202578256 1 0 0.1 1.5 1
18.7500261425249 2.09140199152746e-05 1 -1 0.903405109021401 0.499999710399713 1 0 0.1 1.5 1
19.2500258529246 2.0682339685274e-05 1 -1 0.904661138480982 0.500000425750869 1 0 0.1 1.5 1
19.7500262786755 2.10229403797002e-05 1 -1 0.905358460472489 0.499999639874556 1 0 0.1 1.5 1
20.25002591855 2.07348400248497e-05 1 -1 0.899319000138583 0.499999583780824 1 0 0.1 1.5 1
20.7500255023308 2.04018646826065e-05 1 -1 0.900350482596791 0.50000063297519 1 0 0.1 1.5 1
21.250026135306 2.09082448352493e-05 1 -1 0.903779428803082 0.499999766100082 1 0 0.1 1.5 1
21.7500259014061 2.07211249004802e-05 1 -1 0.90304766282111 0.500000039184055 1 0 0.1 1.5 1
22.2500259405902 2.07524721443919e-05 1 -1 0.90262706604821 0.500000039184055 1 0 0.1 1.5 1


==> data/open_loop/6.dat <==
t r max min y dt rmax rmin dtmin dtmax ref
0 1 1 -1 0 0.213867081004776 1 0 0.1 1.5 1
0.213867081004776 0.771093664803821 1 -1 0.114671445712306 0.231342432999677 1 0 0.1 1.5 1
0.445209514004453 0.556167611203563 1 -1 0.496063461837517 0.181185172677422 1 0 0.1 1.5 1
0.626394686681875 0.3011157493455 1 -1 0.81704503785442 0.247976227807774 1 0 0.1 1.5 1
0.87437091448965 0.0994967315917197 1 -1 0.990169395435388 0.414641640804374 1 0 0.1 1.5 1
1.28901255529402 0.0312100442352191 1 -1 0.944617812795038 0.461031195138404 1 0 0.1 1.5 1
1.75004375043243 3.50003459421155e-05 1 -1 0.890787934558743 0.49998296139088 1 0 0.1 1.5 1
2.25002671182331 2.13694586462254e-05 1 -1 0.904270422029366 0.49999932178038 1 0 0.1 1.5 1
2.75002603360369 2.08268829500202e-05 1 -1 0.903884643333221 0.499999874030083 1 0 0.1 1.5 1
3.25002590763377 2.07261070161446e-05 1 -1 0.905777319648812 0.500000466723622 1 0 0.1 1.5 1
3.75002637435739 2.10994859131675e-05 1 -1 0.905428108309842 0.499999393354175 1 0 0.1 1.5 1
4.25002576771157 2.06141692530859e-05 1 -1 0.903641159157192 0.500000389809468 1 0 0.1 1.5 1
4.75002615752104 2.09260168277936e-05 1 -1 0.903030082236909 0.499999682298303 1 0 0.1 1.5 1
5.25002583981934 2.06718554701113e-05 1 -1 0.901166694705199 0.500000049372648 1 0 0.1 1.5 1
5.75002588919199 2.07113535885539e-05 1 -1 0.901735925863483 0.500000085319015 1 0 0.1 1.5 1
6.250025974511 2.07796088004253e-05 1 -1 0.902984007991762 0.50000011710739 1 0 0.1 1.5 1
6.75002609161839 2.08732947130641e-05 1 -1 0.900856390875046 0.499999496762439 1 0 0.1 1.5 1
7.25002558838083 2.0470704664155e-05 1 -1 0.898989560368577 0.500000392406658 1 0 0.1 1.5 1
7.75002598078749 2.07846299905001e-05 1 -1 0.901671225824987 0.499999863699674 1 0 0.1 1.5 1
8.25002584448716 2.06755897300681e-05 1 -1 0.900596034144554 0.49997828808038 1 0 0.1 1.5 1
8.75000413256754 3.30605403398021e-06 1 -1 0.277254986833944 0.631116703744313 1 0 0.1 1.5 -0.2
9.38112083631186 0.104896669049485 1 -1 -0.304479562716001 0.375894322939706 1 0 0.1 1.5 -0.2
9.75701515925156 0.00561212740124944 1 -1 -0.191183067927344 0.494379375421929 1 0 0.1 1.5 -0.2
10.2513945346735 0.00111562773879165 1 -1 -0.199980278386261 0.499803485364939 1 0 0.1 1.5 -0.2
10.7511980200384 0.00095841603074337 1 -1 -0.198654899933594 0.499999641710867 1 0 0.1 1.5 -0.2
11.2511976617493 0.000958129399436569 1 -1 -0.199087816203492 0.499998019442103 1 0 0.1 1.5 -0.2
11.7511956811914 0.000956544953119143 1 -1 -0.197494913231383 0.499998978606413 1 0 0.1 1.5 -0.2
12.2511946597978 0.000955727838249654 1 -1 -0.202162911311918 0.49997846644821 1 0 0.1 1.5 -0.2
12.751173126246 0.000938500996817304 1 -1 -0.204494592660785 0.500023062734227 1 0 0.1 1.5 -0.2
13.2511961889803 0.00095695118419864 1 -1 -0.200839206859167 0.500000757460928 1 0 0.1 1.5 -0.2
13.7511969464412 0.000957557152940658 1 -1 -0.200918546109567 0.499999463342766 1 0 0.1 1.5 -0.2
14.2511964097839 0.000957127827153903 1 -1 -0.198464986393895 0.499991001532832 1 0 0.1 1.5 -0.2
14.7511874113168 0.000949929053420229 1 -1 -0.202377400784777 0.499972082547734 1 0 0.1 1.5 -0.2
15.2511594938645 0.000927595091606503 1 -1 -0.199677379529897 0.500001524969663 1 0 0.1 1.5 -0.2
15.7511610188342 0.00092881506733683 1 -1 -0.195795252111275 0.498840939945525 1 0 0.1 1.5 -0.2
16.2500019587797 1.56702375614381e-06 1 -1 0.399865877674379 0.500010930109877 1 0 0.1 1.5 1
16.7500128888896 1.03111116577792e-05 1 -1 0.988191086137762 0.500008824154541 1 0 0.1 1.5 1
17.2500217130441 1.73704352903759e-05 1 -1 0.988733549500773 0.500000988007759 1 0 0.1 1.5 1
17.7500227010519 1.81608414980827e-05 1 -1 0.98836986189699 0.499999052729446 1 0 0.1 1.5 1
18.2500217537813 1.74030250543744e-05 1 -1 0.98570034284982 0.500000601974278 1 0 0.1 1.5 1
18.7500223557556 1.78846044760483e-05 1 -1 0.991492335957913 0.499999874628898 1 0 0.1 1.5 1
19.2500222303845 1.77843075949702e-05 1 -1 0.991488526279748 0.500000278441306 1 0 0.1 1.5 1
19.7500225088258 1.80070606382032e-05 1 -1 0.99020056878773 0.499999605655795 1 0 0.1 1.5 1
20.2500221144816 1.76915852743709e-05 1 -1 0.987494006470259 0.500007158055773 1 0 0.1 1.5 1
20.7500292725374 2.34180298920861e-05 1 -1 0.936670816687692 0.499993851161623 1 0 0.1 1.5 1
21.250023123699 1.84989591899276e-05 1 -1 0.895765352171372 0.50000372611354 1 0 0.1 1.5 1
21.7500268498125 2.1479850023487e-05 1 -1 0.903828874431647 0.499998683885078 1 0 0.1 1.5 1
22.2500255336976 2.04269580861838e-05 1 -1 0.902339890769717 0.499998683885078 1 0 0.1 1.5 1


==> data/open_loop/7.dat <==
t r max min y dt rmax rmin dtmin dtmax ref
0 1 1 -1 0 0.213867081004776 1 0 0.1 1.5 1
0.213867081004776 0.771093664803821 1 -1 0.114568391960712 0.231690498991595 1 0 0.1 1.5 1
0.445557579996371 0.556446063997097 1 -1 0.497575044958172 0.175450926429422 1 0 0.1 1.5 1
0.621008506425793 0.296806805140634 1 -1 0.812556716962604 0.217608746818591 1 0 0.1 1.5 1
0.838617253244384 0.0708938025955074 1 -1 0.989914736376213 0.43095030071473 1 0 0.1 1.5 1
1.26956755395911 0.015654043167291 1 -1 0.961714892020526 0.480459603771647 1 0 0.1 1.5 1
1.75002715773076 2.17261846086614e-05 1 -1 0.888387452262629 0.500000197037825 1 0 0.1 1.5 1
2.25002735476859 2.18838148681733e-05 1 -1 0.90381490001111 0.499998008591904 1 0 0.1 1.5 1
2.75002536336049 2.02906883915999e-05 1 -1 0.902305632732682 0.500001117411227 1 0 0.1 1.5 1
3.25002648077172 2.1184617372827e-05 1 -1 0.906058233967299 0.499999508166311 1 0 0.1 1.5 1
3.75002598893803 2.07911504213065e-05 1 -1 0.901889944221637 0.499999749818751 1 0 0.1 1.5 1
4.25002573875678 2.05910054214553e-05 1 -1 0.902022556570409 0.500000280365763 1 0 0.1 1.5 1
4.75002601912254 2.08152980317178e-05 1 -1 0.900959946320343 0.499999665880497 1 0 0.1 1.5 1
5.25002568500304 2.05480024296212e-05 1 -1 0.898666250222362 0.50000006797277 1 0 0.1 1.5 1
5.75002575297581 2.06023806454403e-05 1 -1 0.900918438077878 0.500000290732062 1 0 0.1 1.5 1
6.25002604370787 2.08349662945695e-05 1 -1 0.904213702794114 0.500000196975311 1 0 0.1 1.5 1
6.75002624068318 2.0992546542975e-05 1 -1 0.904153846924945 0.499999486438097 1 0 0.1 1.5 1
7.25002572712128 2.05816970204609e-05 1 -1 0.898273460239693 0.499999831046905 1 0 0.1 1.5 1
7.75002555816818 2.04465345440275e-05 1 -1 0.898079319884029 0.500000268931213 1 0 0.1 1.5 1
8.25002582709939 2.06616795143111e-05 1 -1 0.904307030463614 0.499979808198789 1 0 0.1 1.5 1
8.75000563529818 4.50823854569737e-06 1 -1 0.291083932802797 0.607608575787658 1 0 0.1 1.5 -0.2
9.35761421108584 0.0860913688686729 1 -1 -0.29248611770025 0.399812931401648 1 0 0.1 1.5 -0.2
9.75742714248749 0.00594171398999116 1 -1 -0.192600043386523 0.493971905403404 1 0 0.1 1.5 -0.2
10.2513990478909 0.00111923831271432 1 -1 -0.198826326559283 0.499768254645664 1 0 0.1 1.5 -0.2
10.7511673025366 0.000933842029245791 1 -1 -0.198762991431568 0.500017389579988 1 0 0.1 1.5 -0.2
11.2511846921165 0.000947753693235132 1 -1 -0.199899638994728 0.499998629773643 1 0 0.1 1.5 -0.2
11.7511833218902 0.000946657512148952 1 -1 -0.199636844124253 0.500006424923388 1 0 0.1 1.5 -0.2
12.2511897468136 0.000951797450858993 1 -1 -0.199203046504633 0.499994619920404 1 0 0.1 1.5 -0.2
12.751184366734 0.000947493387182086 1 -1 -0.199148407644139 0.500004343851545 1 0 0.1 1.5 -0.2
13.2511887105855 0.00095096846841819 1 -1 -0.200230963429488 0.499999792466884 1 0 0.1 1.5 -0.2
13.7511885030524 0.00095080244192558 1 -1 -0.199702263043013 0.500003358782807 1 0 0.1 1.5 -0.2
14.2511918618352 0.000953489468171087 1 -1 -0.200231168145348 0.49999980676057 1 0 0.1 1.5 -0.2
14.7511916685958 0.00095333487662741 1 -1 -0.198364332458405 0.500004732845749 1 0 0.1 1.5 -0.2
15.2511964014415 0.000957121153227103 1 -1 -0.201521611211709 0.499997493494723 1 0 0.1 1.5 -0.2
15.7511938949363 0.000955115949005048 1 -1 -0.201825141633342 0.498808261446976 1 0 0.1 1.5 -0.2
16.2500021563832 1.72510658608127e-06 1 -1 0.39690081322797 0.522017231174495 1 0 0.1 1.5 1
16.7720193875577 0.0176155100461822 1 -1 0.965050240317226 0.478016240275021 1 0 0.1 1.5 1
17.2500356278328 2.85022661991041e-05 1 -1 0.902562685738272 0.499989338126461 1 0 0.1 1.5 1
17.7500249659592 1.99727673691474e-05 1 -1 0.899510508314777 0.500001550207006 1 0 0.1 1.5 1
18.2500265161662 2.12129329744681e-05 1 -1 0.904352233146382 0.49999919997552 1 0 0.1 1.5 1
18.7500257161417 2.05729133904153e-05 1 -1 0.899806716106769 0.50000000896485 1 0 0.1 1.5 1
19.2500257251066 2.05800852708382e-05 1 -1 0.904930892087125 0.500000893759314 1 0 0.1 1.5 1
19.7500266188659 2.12950927217515e-05 1 -1 0.902555955506474 0.499998678759766 1 0 0.1 1.5 1
20.2500252976257 2.0238100534975e-05 1 -1 0.898143137120048 0.500000750015609 1 0 0.1 1.5 1
20.7500260476413 2.08381130225033e-05 1 -1 0.903722636215558 0.500000141165 1 0 0.1 1.5 1
21.2500261888063 2.09510450234207e-05 1 -1 0.904931538788927 0.499999809345361 1 0 0.1 1.5 1
21.7500259981516 2.07985213126483e-05 1 -1 0.903389915964176 0.499999962437869 1 0 0.1 1.5 1
22.2500259605895 2.07684716067025e-05 1 -1 0.902977171342271 0.499999962437869 1 0 0.1 1.5 1


==> data/open_loop/8.dat <==
t r max min y dt rmax rmin dtmin dtmax ref
0 1 1 -1 0 0.213867081004776 1 0 0.1 1.5 1
0.213867081004776 0.771093664803821 1 -1 0.114052070961675 0.232517569113941 1 0 0.1 1.5 1
0.446384650118718 0.557107720094974 1 -1 0.497216026167374 0.177761103762984 1 0 0.1 1.5 1
0.624145753881701 0.299316603105361 1 -1 0.813917204395657 0.237020476070917 1 0 0.1 1.5 1
0.861166229952618 0.0889329839620945 1 -1 0.98950380641937 0.42088204653557 1 0 0.1 1.5 1
1.28204827648819 0.0256386211905508 1 -1 0.951763995686085 0.467982742418305 1 0 0.1 1.5 1
1.75003101890649 2.48151251945883e-05 1 -1 0.967359483424767 0.500000109482596 1 0 0.1 1.5 1
2.25003112838909 2.4902711271646e-05 1 -1 0.958019748310601 0.499988868354334 1 0 0.1 1.5 1
2.75001999674342 1.5997394738676e-05 1 -1 0.880109119854749 0.500007636703259 1 0 0.1 1.5 1
3.25002763344668 2.21067573454858e-05 1 -1 0.9048235618364 0.49999789023451 1 0 0.1 1.5 1
3.75002552368119 2.04189449530823e-05 1 -1 0.898422614778111 0.500000160816461 1 0 0.1 1.5 1
4.25002568449765 2.05475981215342e-05 1 -1 0.898267914845861 0.500000238591958 1 0 0.1 1.5 1
4.75002592308961 2.07384716878201e-05 1 -1 0.902620737829686 0.500000120056927 1 0 0.1 1.5 1
5.25002604314654 2.08345172297286e-05 1 -1 0.903781948699989 0.499999956619037 1 0 0.1 1.5 1
5.75002599976557 2.07998124595044e-05 1 -1 0.901324955160274 0.499999731526652 1 0 0.1 1.5 1
6.25002573129223 2.05850337809399e-05 1 -1 0.900845156784161 0.500000226849602 1 0 0.1 1.5 1
6.75002595814183 2.07665134625556e-05 1 -1 0.905146685821271 0.50000034943547 1 0 0.1 1.5 1
7.2500263075773 2.10460618384478e-05 1 -1 0.90525656790556 0.499999590033563 1 0 0.1 1.5 1
7.75002589761086 2.07180886890868e-05 1 -1 0.902705979099173 0.49999995973522 1 0 0.1 1.5 1
8.25002585734608 2.0685876865767e-05 1 -1 0.899890684280817 0.499977865205558 1 0 0.1 1.5 1
8.75000372255164 2.9780413125513e-06 1 -1 0.271549802053105 0.642286790455426 1 0 0.1 1.5 -0.2
9.39229051300707 0.113832410405653 1 -1 -0.311376662388318 0.366836627425322 1 0 0.1 1.5 -0.2
9.75912714043239 0.00730171234590943 1 -1 -0.191244742315823 0.492356074333061 1 0 0.1 1.5 -0.2
10.2514832147654 0.00118657181235871 1 -1 -0.205037876695068 0.499714439516302 1 0 0.1 1.5 -0.2
10.7511976542818 0.000958123425399526 1 -1 -0.200888307119519 0.49999655846818 1 0 0.1 1.5 -0.2
11.2511942127499 0.000955370199942851 1 -1 -0.197295028495246 0.499999386863028 1 0 0.1 1.5 -0.2
11.751193599613 0.000954879690365118 1 -1 -0.19882984600895 0.500002072186568 1 0 0.1 1.5 -0.2
12.2511956717995 0.000956537439619765 1 -1 -0.203900929555636 0.49998402442885 1 0 0.1 1.5 -0.2
12.7511796962284 0.000943756982698829 1 -1 -0.20119416050276 0.500009341383947 1 0 0.1 1.5 -0.2
13.2511890376123 0.000951230089856203 1 -1 -0.20031642298618 0.500000338482325 1 0 0.1 1.5 -0.2
13.7511893760946 0.000951500875716493 1 -1 -0.201871682127503 0.500008023152629 1 0 0.1 1.5 -0.2
14.2511973992473 0.000957919397819362 1 -1 -0.197987949163301 0.499996159948667 1 0 0.1 1.5 -0.2
14.7511935591959 0.000954847356752608 1 -1 -0.197528342082549 0.500002342476179 1 0 0.1 1.5 -0.2
15.2511959016721 0.000956721337696642 1 -1 -0.19955065536751 0.500000406780874 1 0 0.1 1.5 -0.2
15.751196308453 0.00095704676239583 1 -1 -0.199293802522201 0.498805856584688 1 0 0.1 1.5 -0.2
16.2500021650377 1.73203014786072e-06 1 -1 0.397594945352502 0.519501919331418 1 0 0.1 1.5 1
16.7695040843691 0.0156032674952828 1 -1 0.96119398644925 0.480529331422101 1 0 0.1 1.5 1
17.2500334157912 2.67326329639328e-05 1 -1 0.902775330610221 0.499991968327208 1 0 0.1 1.5 1
17.7500253841184 2.03072947307925e-05 1 -1 0.898406962440107 0.500000512873616 1 0 0.1 1.5 1
18.250025896992 2.07175936218218e-05 1 -1 0.900370170379067 0.499999978732063 1 0 0.1 1.5 1
18.7500258757241 2.07005792721149e-05 1 -1 0.900829292582073 0.500000040131479 1 0 0.1 1.5 1
19.2500259158556 2.07326844545164e-05 1 -1 0.905777328568951 0.500000572225513 1 0 0.1 1.5 1
19.7500264880811 2.11904648661498e-05 1 -1 0.905034347815419 0.499999175970572 1 0 0.1 1.5 1
20.2500256640517 2.05312413248393e-05 1 -1 0.901237173738007 0.50000020828341 1 0 0.1 1.5 1
20.7500258723351 2.06978680530878e-05 1 -1 0.903995186822008 0.500000483910622 1 0 0.1 1.5 1
21.2500263562457 2.10849965504578e-05 1 -1 0.903194218008903 0.499999305290451 1 0 0.1 1.5 1
21.7500256615361 2.0529228912769e-05 1 -1 0.902429648266519 0.500000430340261 1 0 0.1 1.5 1
22.2500260918764 2.08735011228978e-05 1 -1 0.900852903916745 0.500000430340261 1 0 0.1 1.5 1


==> data/open_loop/9.dat <==
t r max min y dt rmax rmin dtmin dtmax ref
0 1 1 -1 0 0.213867081004776 1 0 0.1 1.5 1
0.213867081004776 0.771093664803821 1 -1 0.114845343663343 0.23114889100777 1 0 0.1 1.5 1
0.445015972012546 0.556012777610037 1 -1 0.496766800281041 0.17726802039866 1 0 0.1 1.5 1
0.622283992411206 0.297827193928965 1 -1 0.813357694115334 0.229402878173407 1 0 0.1 1.5 1
0.851686870584613 0.0813494964676905 1 -1 0.989709734425383 0.422310339056308 1 0 0.1 1.5 1
1.27399720964092 0.0191977677127373 1 -1 0.989882877879302 0.476033495091887 1 0 0.1 1.5 1
1.75003070473281 2.45637862467118e-05 1 -1 0.990670041201891 0.499994010886498 1 0 0.1 1.5 1
2.25002471561931 1.97724954451584e-05 1 -1 0.98820803009977 0.499996026619325 1 0 0.1 1.5 1
2.75002074223863 1.65937909052394e-05 1 -1 0.988533419410807 0.500003936167873 1 0 0.1 1.5 1
3.2500246784065 1.97427252037752e-05 1 -1 0.985997622803241 0.499995919937279 1 0 0.1 1.5 1
3.75002059834378 1.64786750273538e-05 1 -1 0.985966599218627 0.500003937190384 1 0 0.1 1.5 1
4.25002453553417 1.9628427334939e-05 1 -1 0.988427468192294 0.499996162566078 1 0 0.1 1.5 1
4.75002069810025 1.65584801977703e-05 1 -1 0.988576100234456 0.500004069649012 1 0 0.1 1.5 1
5.25002476774926 1.9814199407997e-05 1 -1 0.988878766786641 0.499995967137144 1 0 0.1 1.5 1
5.7500207348864 1.65879091227894e-05 1 -1 0.989945756135198 0.500004198107275 1 0 0.1 1.5 1
6.25002493299368 1.99463949427936e-05 1 -1 0.987683718429266 0.499995682500179 1 0 0.1 1.5 1
6.75002061549386 1.64923950863316e-05 1 -1 0.990931983119895 0.500004744795286 1 0 0.1 1.5 1
7.25002536028914 2.02882313152242e-05 1 -1 0.991150586127384 0.49999533385141 1 0 0.1 1.5 1
7.75002069414055 1.65553124432671e-05 1 -1 0.989622322436163 0.50000440681116 1 0 0.1 1.5 1
8.25002510095171 2.00807613709997e-05 1 -1 0.988960034488527 0.499978083144917 1 0 0.1 1.5 1
8.75000318409663 2.54727730503168e-06 1 -1 0.289023401451714 0.662594212824249 1 0 0.1 1.5 -0.2
9.41259739692088 0.130077917536705 1 -1 -0.315189055539459 0.35520773968315 1 0 0.1 1.5 -0.2
9.76780513660403 0.0142441092832248 1 -1 -0.190546271212157 0.484175641255321 1 0 0.1 1.5 -0.2
10.2519807778594 0.00158462228748202 1 -1 -0.199279297865263 0.499240948188957 1 0 0.1 1.5 -0.2
10.7512217260483 0.000977380838647235 1 -1 -0.200176379805104 0.499975559715947 1 0 0.1 1.5 -0.2
11.2511972857643 0.000957828611405587 1 -1 -0.196078387783687 0.499961595700873 1 0 0.1 1.5 -0.2
11.7511588814651 0.000927105172102982 1 -1 -0.199828039683472 0.499990433609804 1 0 0.1 1.5 -0.2
12.2511493150749 0.000919452059946257 1 -1 -0.20127502071713 0.500017059826533 1 0 0.1 1.5 -0.2
12.7511663749015 0.000933099921172409 1 -1 -0.197478878721575 0.500026422428819 1 0 0.1 1.5 -0.2
13.2511927973303 0.000954237864228324 1 -1 -0.202091818188917 0.500003458160881 1 0 0.1 1.5 -0.2
13.7511962554912 0.000957004392933558 1 -1 -0.200692232913096 0.500001351016387 1 0 0.1 1.5 -0.2
14.2511976065076 0.000958085206042791 1 -1 -0.202764600102963 0.499991549279018 1 0 0.1 1.5 -0.2
14.7511891557866 0.0009513246292574 1 -1 -0.202400958576646 0.500008465061681 1 0 0.1 1.5 -0.2
15.2511976208483 0.000958096678601694 1 -1 -0.198175616567229 0.499993431030216 1 0 0.1 1.5 -0.2
15.7511910518785 0.000952841502774526 1 -1 -0.196761887853992 0.498811109343368 1 0 0.1 1.5 -0.2
16.2500021612218 1.7289774691398e-06 1 -1 0.399044320790829 0.522480076764182 1 0 0.1 1.5 1
16.772482237986 0.0179857903888156 1 -1 0.967728966151123 0.477554019180356 1 0 0.1 1.5 1
17.2500362571664 2.90057331018279e-05 1 -1 0.908352355348094 0.499989246848592 1 0 0.1 1.5 1
17.750025504015 2.040321197605e-05 1 -1 0.897470066630054 0.499999992317928 1 0 0.1 1.5 1
18.2500254963329 2.03970663182895e-05 1 -1 0.9010116573443 0.500000858229271 1 0 0.1 1.5 1
18.7500263545622 2.10836497362976e-05 1 -1 0.900788423725975 0.499999060409571 1 0 0.1 1.5 1
19.2500254149717 2.0331977393373e-05 1 -1 0.899539414493659 0.500000744339918 1 0 0.1 1.5 1
19.7500261593117 2.09274493270795e-05 1 -1 0.900904541336567 0.499999392793718 1 0 0.1 1.5 1
20.2500255521054 2.04416843008759e-05 1 -1 0.89931043608972 0.500000432730122 1 0 0.1 1.5 1
20.7500259848355 2.07878683984308e-05 1 -1 0.904959974596855 0.500000300180101 1 0 0.1 1.5 1
21.2500262850156 2.1028012479829e-05 1 -1 0.904013500456866 0.499999516360074 1 0 0.1 1.5 1
21.7500258013757 2.06411005385099e-05 1 -1 0.903302021684144 0.500000386635012 1 0 0.1 1.5 1
22.2500261880107 2.09504085478263e-05 1 -1 0.903928340585544 0.500000386635012 1 0 0.1 1.5 1

